Routing One Million Customers in a Handful of Minutes

In this paper, we propose a new dataset of Capacitated Vehicle Routing Problem instances which are up to two orders of magnitude larger than those in the currently used benchmarks. Despite these sizes might not have an immediate application to real-world logistic scenarios, we believe they could foster fresh new research efforts on the design of effective and efficient algorithmic components for routing problems. We provide computational results for such instances by running FILO2, an adaptation of the FILO algorithm proposed in Accorsi and Vigo (2021), designed to handle extremely large-scale CVRP instances. Solutions for such instances are obtained by using an a standard personal computer in a considerably short computing time, thus showing the effectiveness of the acceleration and pruning techniques already proposed in FILO. Finally, results of FILO2 on well-known literature instances show that the newly introduced changes improve the overall scalability of the approach with respect to the previous FILO design.

==> rawdata/friuli-moving-avg-gamma.dat <==
0,0.25
1000,0.25
2000,0.25
3000,0.25
4000,0.25
5000,0.25
6000,0.25
7000,0.25
8000,0.25
9000,0.25
10000,0.25
11000,0.25
12000,0.25
13000,0.25
14000,0.25
15000,0.25
16000,0.25
17000,0.25
18000,0.25
19000,0.25
20000,0.25
21000,0.25
22000,0.25
23000,0.25
24000,0.25
25000,0.25
26000,0.25
27000,0.25
28000,0.25
29000,0.25
30000,0.25
31000,0.25
32000,0.25
33000,0.25
34000,0.25
35000,0.25
36000,0.25
37000,0.25
38000,0.25
39000,0.25
40000,0.25
41000,0.25
42000,0.25
43000,0.25
44000,0.25
45000,0.25
46000,0.25
47000,0.25
48000,0.25
49000,0.25
50000,0.25
51000,0.25
52000,0.25
53000,0.25
54000,0.25
55000,0.25
56000,0.25
57000,0.25
58000,0.25
59000,0.25
60000,0.25
61000,0.25
62000,0.25
63000,0.25
64000,0.25
65000,0.25
66000,0.25
67000,0.25
68000,0.25
69000,0.25
70000,0.25
71000,0.25
72000,0.25
73000,0.25
74000,0.25
75000,0.25
76000,0.25
77000,0.25
78000,0.25
79000,0.25
80000,0.25
81000,0.25
82000,0.25
83000,0.25
84000,0.25
85000,0.25
86000,0.25
87000,0.25
88000,0.25
89000,0.25
90000,0.25
91000,0.25
92000,0.25
93000,0.25
94000,0.25
95000,0.25
96000,0.25
97000,0.25
98000,0.25
99000,0.25
100000,0.25
101000,0.25
102000,0.25
103000,0.25
104000,0.25
105000,0.25
106000,0.25
107000,0.25
108000,0.25
109000,0.25
110000,0.25
111000,0.25
112000,0.25
113000,0.25
114000,0.25
115000,0.25
116000,0.25
117000,0.25
118000,0.25
119000,0.25
120000,0.25
121000,0.25
122000,0.25
123000,0.25
124000,0.25
125000,0.25
126000,0.25
127000,0.25
128000,0.25
129000,0.25
130000,0.25
131000,0.25
132000,0.25
133000,0.25
134000,0.25
135000,0.25
136000,0.25
137000,0.25
138000,0.25
139000,0.25
140000,0.25
141000,0.25
142000,0.25
143000,0.25
144000,0.25
145000,0.25
146000,0.25
147000,0.25
148000,0.25
149000,0.25
150000,0.25
151000,0.25
152000,0.25
153000,0.25
154000,0.25
155000,0.25
156000,0.25
157000,0.25
158000,0.25
159000,0.25
160000,0.25
161000,0.25
162000,0.25
163000,0.25
164000,0.25
165000,0.25
166000,0.25
167000,0.25
168000,0.25
169000,0.25
170000,0.25
171000,0.25
172000,0.25
173000,0.25
174000,0.25
175000,0.25
176000,0.25
177000,0.25
178000,0.25
179000,0.25
180000,0.25
181000,0.25
182000,0.25
183000,0.25
184000,0.25
185000,0.25
186000,0.25
187000,0.25
188000,0.25
189000,0.25
190000,0.25
191000,0.25
192000,0.25
193000,0.25
194000,0.25
195000,0.25
196000,0.25
197000,0.25
198000,0.25
199000,0.25
200000,0.25
201000,0.25
202000,0.25
203000,0.25
204000,0.25
205000,0.25
206000,0.25
207000,0.25
208000,0.25
209000,0.25
210000,0.25
211000,0.25
212000,0.25
213000,0.25
214000,0.25
215000,0.25
216000,0.25
217000,0.25
218000,0.25
219000,0.25
220000,0.25
221000,0.25
222000,0.25
223000,0.25
224000,0.25
225000,0.25
226000,0.25
227000,0.25
228000,0.25
229000,0.25
230000,0.25
231000,0.25
232000,0.25
233000,0.25
234000,0.25
235000,0.25
236000,0.25
237000,0.25
238000,0.25
239000,0.25
240000,0.25
241000,0.25
242000,0.25
243000,0.25
244000,0.25
245000,0.25
246000,0.25
247000,0.25
248000,0.25
249000,0.25
250000,0.25
251000,0.25
252000,0.25
253000,0.25
254000,0.25
255000,0.25
256000,0.25
257000,0.25
258000,0.25
259000,0.25
260000,0.25
261000,0.25
262000,0.25
263000,0.25
264000,0.25
265000,0.25
266000,0.25
267000,0.25
268000,0.25
269000,0.25
270000,0.25
271000,0.25
272000,0.25
273000,0.25
274000,0.25
275000,0.25
276000,0.25
277000,0.25
278000,0.25
279000,0.25
280000,0.25
281000,0.25
282000,0.25
283000,0.25
284000,0.25
285000,0.25
286000,0.25
287000,0.25
288000,0.25
289000,0.25
290000,0.25
291000,0.25
292000,0.25
293000,0.25
294000,0.25
295000,0.25
296000,0.25
297000,0.25
298000,0.25
299000,0.25
300000,0.2501
301000,0.2501
302000,0.2501
303000,0.2501
304000,0.2501
305000,0.2501
306000,0.2501
307000,0.2501
308000,0.2501
309000,0.2501
310000,0.2501
311000,0.2501
312000,0.2501
313000,0.2501
314000,0.2501
315000,0.2501
316000,0.2501
317000,0.2501
318000,0.2501
319000,0.2501
320000,0.2501
321000,0.2501
322000,0.2501
323000,0.2501
324000,0.2501
325000,0.2501
326000,0.2501
327000,0.2501
328000,0.2501
329000,0.2501
330000,0.2501
331000,0.2501
332000,0.2501
333000,0.2501
334000,0.2501
335000,0.2501
336000,0.2501
337000,0.2501
338000,0.2502
339000,0.2502
340000,0.2502
341000,0.2502
342000,0.2502
343000,0.2502
344000,0.2502
345000,0.2502
346000,0.2502
347000,0.2502
348000,0.2502
349000,0.2502
350000,0.2502
351000,0.2502
352000,0.2502
353000,0.2502
354000,0.2502
355000,0.2502
356000,0.2502
357000,0.2502
358000,0.2502
359000,0.2503
360000,0.2503
361000,0.2503
362000,0.2503
363000,0.2503
364000,0.2503
365000,0.2503
366000,0.2503
367000,0.2503
368000,0.2503
369000,0.2503
370000,0.2503
371000,0.2503
372000,0.2503
373000,0.2503
374000,0.2503
375000,0.2504
376000,0.2504
377000,0.2504
378000,0.2504
379000,0.2504
380000,0.2504
381000,0.2504
382000,0.2504
383000,0.2504
384000,0.2504
385000,0.2504
386000,0.2504
387000,0.2505
388000,0.2505
389000,0.2505
390000,0.2505
391000,0.2505
392000,0.2505
393000,0.2505
394000,0.2505
395000,0.2505
396000,0.2505
397000,0.2506
398000,0.2506
399000,0.2506
400000,0.2506
401000,0.2506
402000,0.2506
403000,0.2506
404000,0.2506
405000,0.2506
406000,0.2506
407000,0.2507
408000,0.2507
409000,0.2507
410000,0.2507
411000,0.2507
412000,0.2507
413000,0.2507
414000,0.2507
415000,0.2508
416000,0.2508
417000,0.2508
418000,0.2508
419000,0.2508
420000,0.2508
421000,0.2508
422000,0.2508
423000,0.2509
424000,0.2509
425000,0.2509
426000,0.2509
427000,0.2509
428000,0.2509
429000,0.2509
430000,0.251
431000,0.251
432000,0.251
433000,0.251
434000,0.251
435000,0.251
436000,0.251
437000,0.251
438000,0.2511
439000,0.2511
440000,0.2511
441000,0.2511
442000,0.2511
443000,0.2511
444000,0.2511
445000,0.2512
446000,0.2512
447000,0.2512
448000,0.2512
449000,0.2512
450000,0.2512
451000,0.2513
452000,0.2513
453000,0.2513
454000,0.2513
455000,0.2513
456000,0.2513
457000,0.2514
458000,0.2514
459000,0.2514
460000,0.2514
461000,0.2514
462000,0.2514
463000,0.2515
464000,0.2515
465000,0.2515
466000,0.2515
467000,0.2515
468000,0.2515
469000,0.2516
470000,0.2516
471000,0.2516
472000,0.2516
473000,0.2516
474000,0.2516
475000,0.2517
476000,0.2517
477000,0.2517
478000,0.2517
479000,0.2517
480000,0.2518
481000,0.2518
482000,0.2518
483000,0.2518
484000,0.2518
485000,0.2519
486000,0.2519
487000,0.2519
488000,0.2519
489000,0.2519
490000,0.252
491000,0.252
492000,0.252
493000,0.252
494000,0.252
495000,0.2521
496000,0.2521
497000,0.2521
498000,0.2521
499000,0.2521
500000,0.2522
501000,0.2522
502000,0.2522
503000,0.2522
504000,0.2522
505000,0.2523
506000,0.2523
507000,0.2523
508000,0.2523
509000,0.2523
510000,0.2524
511000,0.2524
512000,0.2524
513000,0.2524
514000,0.2524
515000,0.2525
516000,0.2525
517000,0.2525
518000,0.2525
519000,0.2526
520000,0.2526
521000,0.2526
522000,0.2526
523000,0.2526
524000,0.2527
525000,0.2527
526000,0.2527
527000,0.2527
528000,0.2528
529000,0.2528
530000,0.2528
531000,0.2528
532000,0.2529
533000,0.2529
534000,0.2529
535000,0.2529
536000,0.2529
537000,0.253
538000,0.253
539000,0.253
540000,0.253
541000,0.2531
542000,0.2531
543000,0.2531
544000,0.2531
545000,0.2532
546000,0.2532
547000,0.2532
548000,0.2532
549000,0.2533
550000,0.2533
551000,0.2533
552000,0.2533
553000,0.2533
554000,0.2534
555000,0.2534
556000,0.2534
557000,0.2534
558000,0.2535
559000,0.2535
560000,0.2535
561000,0.2535
562000,0.2536
563000,0.2536
564000,0.2536
565000,0.2536
566000,0.2537
567000,0.2537
568000,0.2537
569000,0.2537
570000,0.2538
571000,0.2538
572000,0.2538
573000,0.2538
574000,0.2539
575000,0.2539
576000,0.2539
577000,0.2539
578000,0.254
579000,0.254
580000,0.254
581000,0.254
582000,0.2541
583000,0.2541
584000,0.2541
585000,0.2541
586000,0.2542
587000,0.2542
588000,0.2542
589000,0.2542
590000,0.2543
591000,0.2543
592000,0.2543
593000,0.2543
594000,0.2544
595000,0.2544
596000,0.2544
597000,0.2544
598000,0.2544
599000,0.2545
600000,0.2545
601000,0.2545
602000,0.2545
603000,0.2546
604000,0.2546
605000,0.2546
606000,0.2546
607000,0.2547
608000,0.2547
609000,0.2547
610000,0.2547
611000,0.2548
612000,0.2548
613000,0.2548
614000,0.2548
615000,0.2549
616000,0.2549
617000,0.2549
618000,0.2549
619000,0.255
620000,0.255
621000,0.255
622000,0.255
623000,0.2551
624000,0.2551
625000,0.2551
626000,0.2551
627000,0.2552
628000,0.2552
629000,0.2552
630000,0.2552
631000,0.2553
632000,0.2553
633000,0.2553
634000,0.2553
635000,0.2554
636000,0.2554
637000,0.2554
638000,0.2554
639000,0.2555
640000,0.2555
641000,0.2555
642000,0.2555
643000,0.2556
644000,0.2556
645000,0.2556
646000,0.2556
647000,0.2557
648000,0.2557
649000,0.2557
650000,0.2557
651000,0.2558
652000,0.2558
653000,0.2558
654000,0.2558
655000,0.2559
656000,0.2559
657000,0.2559
658000,0.2559
659000,0.256
660000,0.256
661000,0.256
662000,0.256
663000,0.2561
664000,0.2561
665000,0.2561
666000,0.2561
667000,0.2562
668000,0.2562
669000,0.2562
670000,0.2562
671000,0.2563
672000,0.2563
673000,0.2563
674000,0.2563
675000,0.2564
676000,0.2564
677000,0.2564
678000,0.2564
679000,0.2565
680000,0.2565
681000,0.2565
682000,0.2565
683000,0.2566
684000,0.2566
685000,0.2566
686000,0.2566
687000,0.2567
688000,0.2567
689000,0.2567
690000,0.2567
691000,0.2568
692000,0.2568
693000,0.2568
694000,0.2568
695000,0.2569
696000,0.2569
697000,0.2569
698000,0.2569
699000,0.257
700000,0.257
701000,0.257
702000,0.257
703000,0.2571
704000,0.2571
705000,0.2571
706000,0.2571
707000,0.2572
708000,0.2572
709000,0.2572
710000,0.2572
711000,0.2573
712000,0.2573
713000,0.2573
714000,0.2573
715000,0.2574
716000,0.2574
717000,0.2574
718000,0.2574
719000,0.2575
720000,0.2575
721000,0.2575
722000,0.2575
723000,0.2576
724000,0.2576
725000,0.2576
726000,0.2576
727000,0.2577
728000,0.2577
729000,0.2577
730000,0.2577
731000,0.2578
732000,0.2578
733000,0.2578
734000,0.2578
735000,0.2579
736000,0.2579
737000,0.2579
738000,0.2579
739000,0.258
740000,0.258
741000,0.258
742000,0.258
743000,0.2581
744000,0.2581
745000,0.2581
746000,0.2581
747000,0.2581
748000,0.2582
749000,0.2582
750000,0.2582
751000,0.2582
752000,0.2583
753000,0.2583
754000,0.2583
755000,0.2583
756000,0.2584
757000,0.2584
758000,0.2584
759000,0.2584
760000,0.2585
761000,0.2585
762000,0.2585
763000,0.2585
764000,0.2585
765000,0.2586
766000,0.2586
767000,0.2586
768000,0.2586
769000,0.2587
770000,0.2587
771000,0.2587
772000,0.2587
773000,0.2588
774000,0.2588
775000,0.2588
776000,0.2588
777000,0.2588
778000,0.2589
779000,0.2589
780000,0.2589
781000,0.2589
782000,0.2589
783000,0.259
784000,0.259
785000,0.259
786000,0.259
787000,0.2591
788000,0.2591
789000,0.2591
790000,0.2591
791000,0.2591
792000,0.2592
793000,0.2592
794000,0.2592
795000,0.2592
796000,0.2592
797000,0.2593
798000,0.2593
799000,0.2593
800000,0.2593
801000,0.2594
802000,0.2594
803000,0.2594
804000,0.2594
805000,0.2594
806000,0.2595
807000,0.2595
808000,0.2595
809000,0.2595
810000,0.2595
811000,0.2596
812000,0.2596
813000,0.2596
814000,0.2596
815000,0.2596
816000,0.2597
817000,0.2597
818000,0.2597
819000,0.2597
820000,0.2597
821000,0.2598
822000,0.2598
823000,0.2598
824000,0.2598
825000,0.2598
826000,0.2599
827000,0.2599
828000,0.2599
829000,0.2599
830000,0.26
831000,0.26
832000,0.26
833000,0.26
834000,0.26
835000,0.2601
836000,0.2601
837000,0.2601
838000,0.2601
839000,0.2601
840000,0.2602
841000,0.2602
842000,0.2602
843000,0.2602
844000,0.2602
845000,0.2602
846000,0.2603
847000,0.2603
848000,0.2603
849000,0.2603
850000,0.2603
851000,0.2604
852000,0.2604
853000,0.2604
854000,0.2604
855000,0.2604
856000,0.2605
857000,0.2605
858000,0.2605
859000,0.2605
860000,0.2605
861000,0.2606
862000,0.2606
863000,0.2606
864000,0.2606
865000,0.2606
866000,0.2606
867000,0.2607
868000,0.2607
869000,0.2607
870000,0.2607
871000,0.2607
872000,0.2608
873000,0.2608
874000,0.2608
875000,0.2608
876000,0.2608
877000,0.2609
878000,0.2609
879000,0.2609
880000,0.2609
881000,0.2609
882000,0.2609
883000,0.261
884000,0.261
885000,0.261
886000,0.261
887000,0.261
888000,0.261
889000,0.2611
890000,0.2611
891000,0.2611
892000,0.2611
893000,0.2611
894000,0.2612
895000,0.2612
896000,0.2612
897000,0.2612
898000,0.2612
899000,0.2612
900000,0.2613
901000,0.2613
902000,0.2613
903000,0.2613
904000,0.2613
905000,0.2613
906000,0.2614
907000,0.2614
908000,0.2614
909000,0.2614
910000,0.2614
911000,0.2614
912000,0.2615
913000,0.2615
914000,0.2615
915000,0.2615
916000,0.2615
917000,0.2615
918000,0.2616
919000,0.2616
920000,0.2616
921000,0.2616
922000,0.2616
923000,0.2616
924000,0.2617
925000,0.2617
926000,0.2617
927000,0.2617
928000,0.2617
929000,0.2617
930000,0.2617
931000,0.2618
932000,0.2618
933000,0.2618
934000,0.2618
935000,0.2618
936000,0.2618
937000,0.2619
938000,0.2619
939000,0.2619
940000,0.2619
941000,0.2619
942000,0.2619
943000,0.262
944000,0.262
945000,0.262
946000,0.262
947000,0.262
948000,0.262
949000,0.262
950000,0.2621
951000,0.2621
952000,0.2621
953000,0.2621
954000,0.2621
955000,0.2621
956000,0.2621
957000,0.2622
958000,0.2622
959000,0.2622
960000,0.2622
961000,0.2622
962000,0.2622
963000,0.2623
964000,0.2623
965000,0.2623
966000,0.2623
967000,0.2623
968000,0.2623
969000,0.2623
970000,0.2624
971000,0.2624
972000,0.2624
973000,0.2624
974000,0.2624
975000,0.2624
976000,0.2624
977000,0.2624
978000,0.2625
979000,0.2625
980000,0.2625
981000,0.2625
982000,0.2625
983000,0.2625
984000,0.2625
985000,0.2626
986000,0.2626
987000,0.2626
988000,0.2626
989000,0.2626
990000,0.2626
991000,0.2626
992000,0.2626
993000,0.2627
994000,0.2627
995000,0.2627
996000,0.2627
997000,0.2627
998000,0.2627
999000,0.2627


==> rawdata/friuli-moving-avg-ls-time.dat <==
0,65.63
1000,1.25
2000,1.16
3000,1.12
4000,1.09
5000,1.07
6000,1.05
7000,1.05
8000,1.04
9000,1.04
10000,1.04
11000,1.04
12000,1.04
13000,1.04
14000,1.05
15000,1.05
16000,1.05
17000,1.06
18000,1.06
19000,1.07
20000,1.07
21000,1.08
22000,1.08
23000,1.08
24000,1.09
25000,1.09
26000,1.1
27000,1.1
28000,1.11
29000,1.11
30000,1.12
31000,1.13
32000,1.13
33000,1.14
34000,1.15
35000,1.15
36000,1.16
37000,1.16
38000,1.17
39000,1.18
40000,1.18
41000,1.19
42000,1.2
43000,1.21
44000,1.22
45000,1.23
46000,1.23
47000,1.24
48000,1.25
49000,1.26
50000,1.27
51000,1.28
52000,1.29
53000,1.3
54000,1.31
55000,1.32
56000,1.33
57000,1.34
58000,1.35
59000,1.36
60000,1.37
61000,1.39
62000,1.4
63000,1.41
64000,1.42
65000,1.43
66000,1.44
67000,1.46
68000,1.47
69000,1.48
70000,1.49
71000,1.51
72000,1.52
73000,1.54
74000,1.55
75000,1.56
76000,1.57
77000,1.58
78000,1.6
79000,1.61
80000,1.62
81000,1.64
82000,1.65
83000,1.67
84000,1.68
85000,1.7
86000,1.72
87000,1.73
88000,1.75
89000,1.76
90000,1.79
91000,1.8
92000,1.82
93000,1.84
94000,1.86
95000,1.87
96000,1.89
97000,1.91
98000,1.93
99000,1.94
100000,1.96
101000,1.98
102000,1.99
103000,2.02
104000,2.05
105000,2.07
106000,2.09
107000,2.12
108000,2.14
109000,2.16
110000,2.18
111000,2.21
112000,2.24
113000,2.26
114000,2.28
115000,2.31
116000,2.33
117000,2.36
118000,2.38
119000,2.41
120000,2.43
121000,2.45
122000,2.48
123000,2.5
124000,2.52
125000,2.55
126000,2.58
127000,2.61
128000,2.63
129000,2.67
130000,2.69
131000,2.72
132000,2.74
133000,2.77
134000,2.79
135000,2.82
136000,2.85
137000,2.87
138000,2.9
139000,2.93
140000,2.96
141000,2.98
142000,3.0
143000,3.03
144000,3.05
145000,3.07
146000,3.1
147000,3.12
148000,3.14
149000,3.16
150000,3.19
151000,3.21
152000,3.24
153000,3.27
154000,3.29
155000,3.32
156000,3.35
157000,3.38
158000,3.41
159000,3.43
160000,3.46
161000,3.48
162000,3.5
163000,3.52
164000,3.55
165000,3.57
166000,3.6
167000,3.63
168000,3.65
169000,3.67
170000,3.7
171000,3.72
172000,3.75
173000,3.78
174000,3.81
175000,3.83
176000,3.86
177000,3.88
178000,3.9
179000,3.93
180000,3.95
181000,3.97
182000,4.0
183000,4.02
184000,4.05
185000,4.07
186000,4.1
187000,4.12
188000,4.14
189000,4.17
190000,4.2
191000,4.23
192000,4.26
193000,4.28
194000,4.3
195000,4.33
196000,4.36
197000,4.38
198000,4.4
199000,4.42
200000,4.44
201000,4.46
202000,4.49
203000,4.51
204000,4.53
205000,4.55
206000,4.57
207000,4.59
208000,4.62
209000,4.64
210000,4.66
211000,4.68
212000,4.7
213000,4.72
214000,4.74
215000,4.76
216000,4.78
217000,4.8
218000,4.81
219000,4.83
220000,4.84
221000,4.86
222000,4.88
223000,4.9
224000,4.91
225000,4.93
226000,4.95
227000,4.96
228000,4.98
229000,4.99
230000,5.01
231000,5.02
232000,5.04
233000,5.05
234000,5.07
235000,5.09
236000,5.11
237000,5.13
238000,5.15
239000,5.17
240000,5.19
241000,5.2
242000,5.22
243000,5.24
244000,5.26
245000,5.27
246000,5.29
247000,5.31
248000,5.32
249000,5.33
250000,5.35
251000,5.36
252000,5.38
253000,5.39
254000,5.41
255000,5.42
256000,5.44
257000,5.46
258000,5.47
259000,5.49
260000,5.5
261000,5.52
262000,5.54
263000,5.55
264000,5.57
265000,5.59
266000,5.61
267000,5.62
268000,5.63
269000,5.64
270000,5.65
271000,5.67
272000,5.68
273000,5.69
274000,5.71
275000,5.72
276000,5.73
277000,5.75
278000,5.76
279000,5.78
280000,5.79
281000,5.8
282000,5.82
283000,5.83
284000,5.85
285000,5.87
286000,5.88
287000,5.89
288000,5.91
289000,5.92
290000,5.93
291000,5.94
292000,5.95
293000,5.97
294000,5.98
295000,5.99
296000,6.01
297000,6.02
298000,6.03
299000,6.05
300000,6.07
301000,6.08
302000,6.09
303000,6.11
304000,6.12
305000,6.13
306000,6.15
307000,6.16
308000,6.18
309000,6.19
310000,6.21
311000,6.22
312000,6.23
313000,6.24
314000,6.26
315000,6.26
316000,6.27
317000,6.28
318000,6.3
319000,6.31
320000,6.32
321000,6.33
322000,6.35
323000,6.36
324000,6.37
325000,6.38
326000,6.39
327000,6.4
328000,6.41
329000,6.42
330000,6.43
331000,6.44
332000,6.45
333000,6.46
334000,6.46
335000,6.47
336000,6.48
337000,6.49
338000,6.49
339000,6.5
340000,6.51
341000,6.52
342000,6.53
343000,6.54
344000,6.55
345000,6.56
346000,6.57
347000,6.58
348000,6.59
349000,6.61
350000,6.62
351000,6.63
352000,6.65
353000,6.66
354000,6.67
355000,6.68
356000,6.69
357000,6.7
358000,6.71
359000,6.72
360000,6.73
361000,6.73
362000,6.74
363000,6.75
364000,6.76
365000,6.76
366000,6.77
367000,6.77
368000,6.78
369000,6.78
370000,6.79
371000,6.8
372000,6.81
373000,6.81
374000,6.82
375000,6.83
376000,6.83
377000,6.84
378000,6.85
379000,6.86
380000,6.87
381000,6.87
382000,6.88
383000,6.89
384000,6.9
385000,6.9
386000,6.91
387000,6.92
388000,6.92
389000,6.93
390000,6.93
391000,6.94
392000,6.95
393000,6.96
394000,6.96
395000,6.97
396000,6.99
397000,7.0
398000,7.01
399000,7.01
400000,7.02
401000,7.03
402000,7.04
403000,7.05
404000,7.06
405000,7.07
406000,7.07
407000,7.08
408000,7.09
409000,7.1
410000,7.1
411000,7.11
412000,7.12
413000,7.13
414000,7.14
415000,7.15
416000,7.15
417000,7.16
418000,7.18
419000,7.19
420000,7.2
421000,7.2
422000,7.21
423000,7.22
424000,7.23
425000,7.24
426000,7.25
427000,7.26
428000,7.27
429000,7.28
430000,7.28
431000,7.29
432000,7.29
433000,7.3
434000,7.31
435000,7.31
436000,7.32
437000,7.32
438000,7.33
439000,7.33
440000,7.34
441000,7.34
442000,7.34
443000,7.35
444000,7.35
445000,7.36
446000,7.36
447000,7.36
448000,7.37
449000,7.37
450000,7.38
451000,7.38
452000,7.39
453000,7.4
454000,7.4
455000,7.41
456000,7.41
457000,7.41
458000,7.42
459000,7.42
460000,7.43
461000,7.43
462000,7.44
463000,7.44
464000,7.45
465000,7.46
466000,7.46
467000,7.47
468000,7.48
469000,7.48
470000,7.49
471000,7.49
472000,7.5
473000,7.5
474000,7.51
475000,7.52
476000,7.52
477000,7.53
478000,7.53
479000,7.54
480000,7.54
481000,7.55
482000,7.56
483000,7.57
484000,7.57
485000,7.58
486000,7.58
487000,7.59
488000,7.6
489000,7.6
490000,7.61
491000,7.62
492000,7.62
493000,7.62
494000,7.63
495000,7.63
496000,7.63
497000,7.64
498000,7.64
499000,7.65
500000,7.65
501000,7.66
502000,7.66
503000,7.66
504000,7.67
505000,7.67
506000,7.67
507000,7.68
508000,7.68
509000,7.68
510000,7.69
511000,7.69
512000,7.69
513000,7.69
514000,7.7
515000,7.7
516000,7.7
517000,7.7
518000,7.7
519000,7.7
520000,7.71
521000,7.71
522000,7.71
523000,7.71
524000,7.71
525000,7.71
526000,7.72
527000,7.72
528000,7.73
529000,7.73
530000,7.73
531000,7.74
532000,7.74
533000,7.74
534000,7.75
535000,7.75
536000,7.75
537000,7.75
538000,7.76
539000,7.76
540000,7.76
541000,7.76
542000,7.76
543000,7.77
544000,7.77
545000,7.77
546000,7.77
547000,7.78
548000,7.78
549000,7.78
550000,7.79
551000,7.79
552000,7.79
553000,7.79
554000,7.8
555000,7.8
556000,7.8
557000,7.8
558000,7.8
559000,7.8
560000,7.81
561000,7.81
562000,7.81
563000,7.82
564000,7.82
565000,7.82
566000,7.83
567000,7.83
568000,7.83
569000,7.83
570000,7.84
571000,7.84
572000,7.85
573000,7.85
574000,7.86
575000,7.86
576000,7.87
577000,7.87
578000,7.87
579000,7.87
580000,7.87
581000,7.87
582000,7.87
583000,7.87
584000,7.88
585000,7.88
586000,7.88
587000,7.88
588000,7.88
589000,7.88
590000,7.88
591000,7.89
592000,7.89
593000,7.89
594000,7.89
595000,7.89
596000,7.89
597000,7.9
598000,7.9
599000,7.9
600000,7.9
601000,7.9
602000,7.9
603000,7.9
604000,7.9
605000,7.9
606000,7.9
607000,7.91
608000,7.91
609000,7.91
610000,7.91
611000,7.91
612000,7.91
613000,7.9
614000,7.9
615000,7.9
616000,7.9
617000,7.9
618000,7.9
619000,7.9
620000,7.9
621000,7.9
622000,7.9
623000,7.9
624000,7.9
625000,7.9
626000,7.9
627000,7.9
628000,7.9
629000,7.9
630000,7.9
631000,7.89
632000,7.89
633000,7.89
634000,7.89
635000,7.89
636000,7.89
637000,7.89
638000,7.89
639000,7.89
640000,7.89
641000,7.89
642000,7.89
643000,7.89
644000,7.89
645000,7.89
646000,7.88
647000,7.88
648000,7.88
649000,7.88
650000,7.88
651000,7.88
652000,7.88
653000,7.88
654000,7.87
655000,7.87
656000,7.87
657000,7.87
658000,7.87
659000,7.87
660000,7.87
661000,7.87
662000,7.86
663000,7.86
664000,7.86
665000,7.86
666000,7.86
667000,7.86
668000,7.86
669000,7.85
670000,7.85
671000,7.85
672000,7.85
673000,7.85
674000,7.85
675000,7.85
676000,7.84
677000,7.84
678000,7.84
679000,7.84
680000,7.84
681000,7.84
682000,7.84
683000,7.84
684000,7.84
685000,7.83
686000,7.84
687000,7.83
688000,7.83
689000,7.83
690000,7.83
691000,7.83
692000,7.83
693000,7.82
694000,7.82
695000,7.82
696000,7.82
697000,7.82
698000,7.82
699000,7.81
700000,7.81
701000,7.81
702000,7.81
703000,7.81
704000,7.8
705000,7.8
706000,7.8
707000,7.8
708000,7.79
709000,7.79
710000,7.79
711000,7.79
712000,7.78
713000,7.78
714000,7.78
715000,7.78
716000,7.77
717000,7.77
718000,7.77
719000,7.77
720000,7.77
721000,7.76
722000,7.76
723000,7.76
724000,7.76
725000,7.76
726000,7.75
727000,7.75
728000,7.75
729000,7.75
730000,7.75
731000,7.74
732000,7.74
733000,7.74
734000,7.74
735000,7.74
736000,7.73
737000,7.73
738000,7.73
739000,7.73
740000,7.73
741000,7.72
742000,7.72
743000,7.72
744000,7.72
745000,7.71
746000,7.71
747000,7.71
748000,7.71
749000,7.71
750000,7.7
751000,7.7
752000,7.7
753000,7.7
754000,7.7
755000,7.69
756000,7.69
757000,7.69
758000,7.69
759000,7.68
760000,7.68
761000,7.68
762000,7.67
763000,7.67
764000,7.67
765000,7.67
766000,7.66
767000,7.66
768000,7.66
769000,7.66
770000,7.65
771000,7.65
772000,7.65
773000,7.64
774000,7.64
775000,7.64
776000,7.63
777000,7.63
778000,7.63
779000,7.63
780000,7.62
781000,7.62
782000,7.62
783000,7.61
784000,7.61
785000,7.61
786000,7.6
787000,7.6
788000,7.6
789000,7.59
790000,7.59
791000,7.59
792000,7.59
793000,7.58
794000,7.58
795000,7.58
796000,7.57
797000,7.57
798000,7.57
799000,7.56
800000,7.56
801000,7.56
802000,7.55
803000,7.55
804000,7.55
805000,7.54
806000,7.54
807000,7.54
808000,7.53
809000,7.53
810000,7.53
811000,7.53
812000,7.52
813000,7.52
814000,7.52
815000,7.51
816000,7.51
817000,7.51
818000,7.5
819000,7.5
820000,7.5
821000,7.49
822000,7.49
823000,7.49
824000,7.48
825000,7.48
826000,7.48
827000,7.47
828000,7.47
829000,7.47
830000,7.46
831000,7.46
832000,7.46
833000,7.45
834000,7.45
835000,7.45
836000,7.44
837000,7.44
838000,7.44
839000,7.44
840000,7.43
841000,7.43
842000,7.43
843000,7.42
844000,7.42
845000,7.42
846000,7.41
847000,7.41
848000,7.41
849000,7.4
850000,7.4
851000,7.4
852000,7.39
853000,7.39
854000,7.39
855000,7.38
856000,7.38
857000,7.38
858000,7.37
859000,7.37
860000,7.37
861000,7.36
862000,7.36
863000,7.36
864000,7.36
865000,7.35
866000,7.35
867000,7.34
868000,7.34
869000,7.34
870000,7.34
871000,7.33
872000,7.33
873000,7.33
874000,7.32
875000,7.32
876000,7.31
877000,7.31
878000,7.31
879000,7.3
880000,7.3
881000,7.3
882000,7.29
883000,7.29
884000,7.29
885000,7.28
886000,7.28
887000,7.27
888000,7.27
889000,7.27
890000,7.26
891000,7.26
892000,7.26
893000,7.25
894000,7.25
895000,7.24
896000,7.24
897000,7.24
898000,7.23
899000,7.23
900000,7.23
901000,7.22
902000,7.22
903000,7.21
904000,7.21
905000,7.21
906000,7.2
907000,7.2
908000,7.2
909000,7.19
910000,7.19
911000,7.19
912000,7.18
913000,7.18
914000,7.18
915000,7.17
916000,7.17
917000,7.17
918000,7.16
919000,7.16
920000,7.15
921000,7.15
922000,7.15
923000,7.14
924000,7.14
925000,7.14
926000,7.13
927000,7.13
928000,7.12
929000,7.12
930000,7.12
931000,7.11
932000,7.11
933000,7.11
934000,7.1
935000,7.1
936000,7.1
937000,7.09
938000,7.09
939000,7.08
940000,7.08
941000,7.08
942000,7.07
943000,7.07
944000,7.07
945000,7.06
946000,7.06
947000,7.06
948000,7.05
949000,7.05
950000,7.05
951000,7.04
952000,7.04
953000,7.04
954000,7.03
955000,7.03
956000,7.02
957000,7.02
958000,7.02
959000,7.01
960000,7.01
961000,7.01
962000,7.0
963000,7.0
964000,7.0
965000,6.99
966000,6.99
967000,6.99
968000,6.98
969000,6.98
970000,6.97
971000,6.97
972000,6.97
973000,6.96
974000,6.96
975000,6.96
976000,6.95
977000,6.95
978000,6.95
979000,6.94
980000,6.94
981000,6.93
982000,6.93
983000,6.93
984000,6.92
985000,6.92
986000,6.92
987000,6.91
988000,6.91
989000,6.91
990000,6.9
991000,6.9
992000,6.9
993000,6.89
994000,6.89
995000,6.89
996000,6.88
997000,6.88
998000,6.88
999000,6.87


==> rawdata/friuli-moving-avg-omega.dat <==
0,13.0
1000,13.0
2000,13.0
3000,13.01
4000,13.01
5000,13.01
6000,13.02
7000,13.03
8000,13.03
9000,13.04
10000,13.05
11000,13.05
12000,13.06
13000,13.07
14000,13.08
15000,13.09
16000,13.09
17000,13.1
18000,13.11
19000,13.12
20000,13.13
21000,13.14
22000,13.14
23000,13.15
24000,13.16
25000,13.17
26000,13.18
27000,13.19
28000,13.2
29000,13.2
30000,13.21
31000,13.22
32000,13.23
33000,13.24
34000,13.25
35000,13.26
36000,13.26
37000,13.27
38000,13.28
39000,13.29
40000,13.3
41000,13.31
42000,13.32
43000,13.32
44000,13.33
45000,13.34
46000,13.35
47000,13.36
48000,13.37
49000,13.37
50000,13.38
51000,13.39
52000,13.4
53000,13.41
54000,13.41
55000,13.42
56000,13.43
57000,13.44
58000,13.45
59000,13.46
60000,13.46
61000,13.47
62000,13.48
63000,13.49
64000,13.49
65000,13.5
66000,13.51
67000,13.52
68000,13.53
69000,13.53
70000,13.54
71000,13.55
72000,13.56
73000,13.56
74000,13.57
75000,13.58
76000,13.59
77000,13.59
78000,13.6
79000,13.61
80000,13.62
81000,13.62
82000,13.63
83000,13.64
84000,13.65
85000,13.65
86000,13.66
87000,13.67
88000,13.68
89000,13.68
90000,13.69
91000,13.7
92000,13.7
93000,13.71
94000,13.72
95000,13.73
96000,13.73
97000,13.74
98000,13.75
99000,13.75
100000,13.76
101000,13.77
102000,13.77
103000,13.78
104000,13.79
105000,13.8
106000,13.8
107000,13.81
108000,13.82
109000,13.82
110000,13.83
111000,13.84
112000,13.84
113000,13.85
114000,13.86
115000,13.86
116000,13.87
117000,13.88
118000,13.88
119000,13.89
120000,13.9
121000,13.9
122000,13.91
123000,13.92
124000,13.92
125000,13.93
126000,13.93
127000,13.94
128000,13.95
129000,13.95
130000,13.96
131000,13.97
132000,13.97
133000,13.98
134000,13.99
135000,13.99
136000,14.0
137000,14.0
138000,14.01
139000,14.02
140000,14.02
141000,14.03
142000,14.03
143000,14.04
144000,14.05
145000,14.05
146000,14.06
147000,14.07
148000,14.07
149000,14.08
150000,14.08
151000,14.09
152000,14.1
153000,14.1
154000,14.11
155000,14.11
156000,14.12
157000,14.13
158000,14.13
159000,14.14
160000,14.14
161000,14.15
162000,14.15
163000,14.16
164000,14.17
165000,14.17
166000,14.18
167000,14.18
168000,14.19
169000,14.19
170000,14.2
171000,14.21
172000,14.21
173000,14.22
174000,14.22
175000,14.23
176000,14.23
177000,14.24
178000,14.25
179000,14.25
180000,14.26
181000,14.26
182000,14.27
183000,14.27
184000,14.28
185000,14.29
186000,14.29
187000,14.3
188000,14.3
189000,14.31
190000,14.31
191000,14.32
192000,14.32
193000,14.33
194000,14.33
195000,14.34
196000,14.34
197000,14.35
198000,14.36
199000,14.36
200000,14.37
201000,14.37
202000,14.38
203000,14.38
204000,14.39
205000,14.39
206000,14.4
207000,14.4
208000,14.41
209000,14.41
210000,14.42
211000,14.42
212000,14.43
213000,14.43
214000,14.44
215000,14.44
216000,14.45
217000,14.46
218000,14.46
219000,14.47
220000,14.47
221000,14.48
222000,14.48
223000,14.49
224000,14.49
225000,14.5
226000,14.5
227000,14.51
228000,14.51
229000,14.52
230000,14.52
231000,14.53
232000,14.53
233000,14.54
234000,14.54
235000,14.55
236000,14.55
237000,14.56
238000,14.56
239000,14.57
240000,14.57
241000,14.58
242000,14.58
243000,14.59
244000,14.59
245000,14.6
246000,14.6
247000,14.61
248000,14.61
249000,14.62
250000,14.62
251000,14.63
252000,14.63
253000,14.64
254000,14.64
255000,14.64
256000,14.65
257000,14.65
258000,14.66
259000,14.66
260000,14.67
261000,14.67
262000,14.68
263000,14.68
264000,14.69
265000,14.69
266000,14.7
267000,14.7
268000,14.71
269000,14.71
270000,14.72
271000,14.72
272000,14.73
273000,14.73
274000,14.74
275000,14.74
276000,14.74
277000,14.75
278000,14.75
279000,14.76
280000,14.76
281000,14.77
282000,14.77
283000,14.78
284000,14.78
285000,14.79
286000,14.79
287000,14.8
288000,14.8
289000,14.81
290000,14.81
291000,14.81
292000,14.82
293000,14.82
294000,14.83
295000,14.83
296000,14.84
297000,14.84
298000,14.85
299000,14.85
300000,14.86
301000,14.86
302000,14.86
303000,14.87
304000,14.87
305000,14.88
306000,14.88
307000,14.89
308000,14.89
309000,14.9
310000,14.9
311000,14.9
312000,14.91
313000,14.91
314000,14.92
315000,14.92
316000,14.93
317000,14.93
318000,14.94
319000,14.94
320000,14.94
321000,14.95
322000,14.95
323000,14.96
324000,14.96
325000,14.97
326000,14.97
327000,14.97
328000,14.98
329000,14.98
330000,14.99
331000,14.99
332000,15.0
333000,15.0
334000,15.0
335000,15.01
336000,15.01
337000,15.02
338000,15.02
339000,15.03
340000,15.03
341000,15.04
342000,15.04
343000,15.04
344000,15.05
345000,15.05
346000,15.06
347000,15.06
348000,15.06
349000,15.07
350000,15.07
351000,15.08
352000,15.08
353000,15.09
354000,15.09
355000,15.09
356000,15.1
357000,15.1
358000,15.11
359000,15.11
360000,15.12
361000,15.12
362000,15.12
363000,15.13
364000,15.13
365000,15.14
366000,15.14
367000,15.14
368000,15.15
369000,15.15
370000,15.16
371000,15.16
372000,15.17
373000,15.17
374000,15.17
375000,15.18
376000,15.18
377000,15.19
378000,15.19
379000,15.19
380000,15.2
381000,15.2
382000,15.21
383000,15.21
384000,15.21
385000,15.22
386000,15.22
387000,15.23
388000,15.23
389000,15.24
390000,15.24
391000,15.24
392000,15.25
393000,15.25
394000,15.26
395000,15.26
396000,15.26
397000,15.27
398000,15.27
399000,15.28
400000,15.28
401000,15.28
402000,15.29
403000,15.29
404000,15.3
405000,15.3
406000,15.3
407000,15.31
408000,15.31
409000,15.32
410000,15.32
411000,15.32
412000,15.33
413000,15.33
414000,15.34
415000,15.34
416000,15.34
417000,15.35
418000,15.35
419000,15.36
420000,15.36
421000,15.36
422000,15.37
423000,15.37
424000,15.38
425000,15.38
426000,15.38
427000,15.39
428000,15.39
429000,15.4
430000,15.4
431000,15.4
432000,15.41
433000,15.41
434000,15.42
435000,15.42
436000,15.42
437000,15.43
438000,15.43
439000,15.44
440000,15.44
441000,15.44
442000,15.45
443000,15.45
444000,15.45
445000,15.46
446000,15.46
447000,15.47
448000,15.47
449000,15.47
450000,15.48
451000,15.48
452000,15.49
453000,15.49
454000,15.49
455000,15.5
456000,15.5
457000,15.51
458000,15.51
459000,15.51
460000,15.52
461000,15.52
462000,15.53
463000,15.53
464000,15.53
465000,15.54
466000,15.54
467000,15.54
468000,15.55
469000,15.55
470000,15.56
471000,15.56
472000,15.56
473000,15.57
474000,15.57
475000,15.58
476000,15.58
477000,15.58
478000,15.59
479000,15.59
480000,15.59
481000,15.6
482000,15.6
483000,15.61
484000,15.61
485000,15.61
486000,15.62
487000,15.62
488000,15.63
489000,15.63
490000,15.63
491000,15.64
492000,15.64
493000,15.65
494000,15.65
495000,15.65
496000,15.66
497000,15.66
498000,15.66
499000,15.67
500000,15.67
501000,15.68
502000,15.68
503000,15.68
504000,15.69
505000,15.69
506000,15.69
507000,15.7
508000,15.7
509000,15.71
510000,15.71
511000,15.71
512000,15.72
513000,15.72
514000,15.73
515000,15.73
516000,15.73
517000,15.74
518000,15.74
519000,15.74
520000,15.75
521000,15.75
522000,15.76
523000,15.76
524000,15.76
525000,15.77
526000,15.77
527000,15.78
528000,15.78
529000,15.78
530000,15.79
531000,15.79
532000,15.79
533000,15.8
534000,15.8
535000,15.81
536000,15.81
537000,15.81
538000,15.82
539000,15.82
540000,15.82
541000,15.83
542000,15.83
543000,15.84
544000,15.84
545000,15.84
546000,15.85
547000,15.85
548000,15.85
549000,15.86
550000,15.86
551000,15.87
552000,15.87
553000,15.87
554000,15.88
555000,15.88
556000,15.89
557000,15.89
558000,15.89
559000,15.9
560000,15.9
561000,15.9
562000,15.91
563000,15.91
564000,15.92
565000,15.92
566000,15.92
567000,15.93
568000,15.93
569000,15.93
570000,15.94
571000,15.94
572000,15.95
573000,15.95
574000,15.95
575000,15.96
576000,15.96
577000,15.96
578000,15.97
579000,15.97
580000,15.98
581000,15.98
582000,15.98
583000,15.99
584000,15.99
585000,15.99
586000,16.0
587000,16.0
588000,16.01
589000,16.01
590000,16.01
591000,16.02
592000,16.02
593000,16.02
594000,16.03
595000,16.03
596000,16.04
597000,16.04
598000,16.04
599000,16.05
600000,16.05
601000,16.05
602000,16.06
603000,16.06
604000,16.07
605000,16.07
606000,16.07
607000,16.08
608000,16.08
609000,16.08
610000,16.09
611000,16.09
612000,16.1
613000,16.1
614000,16.1
615000,16.11
616000,16.11
617000,16.11
618000,16.12
619000,16.12
620000,16.13
621000,16.13
622000,16.13
623000,16.14
624000,16.14
625000,16.14
626000,16.15
627000,16.15
628000,16.16
629000,16.16
630000,16.16
631000,16.17
632000,16.17
633000,16.17
634000,16.18
635000,16.18
636000,16.19
637000,16.19
638000,16.19
639000,16.2
640000,16.2
641000,16.2
642000,16.21
643000,16.21
644000,16.21
645000,16.22
646000,16.22
647000,16.23
648000,16.23
649000,16.23
650000,16.24
651000,16.24
652000,16.24
653000,16.25
654000,16.25
655000,16.26
656000,16.26
657000,16.26
658000,16.27
659000,16.27
660000,16.27
661000,16.28
662000,16.28
663000,16.29
664000,16.29
665000,16.29
666000,16.3
667000,16.3
668000,16.3
669000,16.31
670000,16.31
671000,16.32
672000,16.32
673000,16.32
674000,16.33
675000,16.33
676000,16.33
677000,16.34
678000,16.34
679000,16.35
680000,16.35
681000,16.35
682000,16.36
683000,16.36
684000,16.36
685000,16.37
686000,16.37
687000,16.38
688000,16.38
689000,16.38
690000,16.39
691000,16.39
692000,16.39
693000,16.4
694000,16.4
695000,16.41
696000,16.41
697000,16.41
698000,16.42
699000,16.42
700000,16.42
701000,16.43
702000,16.43
703000,16.44
704000,16.44
705000,16.44
706000,16.45
707000,16.45
708000,16.45
709000,16.46
710000,16.46
711000,16.47
712000,16.47
713000,16.47
714000,16.48
715000,16.48
716000,16.48
717000,16.49
718000,16.49
719000,16.5
720000,16.5
721000,16.5
722000,16.51
723000,16.51
724000,16.52
725000,16.52
726000,16.52
727000,16.53
728000,16.53
729000,16.53
730000,16.54
731000,16.54
732000,16.55
733000,16.55
734000,16.55
735000,16.56
736000,16.56
737000,16.56
738000,16.57
739000,16.57
740000,16.58
741000,16.58
742000,16.58
743000,16.59
744000,16.59
745000,16.59
746000,16.6
747000,16.6
748000,16.61
749000,16.61
750000,16.61
751000,16.62
752000,16.62
753000,16.62
754000,16.63
755000,16.63
756000,16.64
757000,16.64
758000,16.64
759000,16.65
760000,16.65
761000,16.66
762000,16.66
763000,16.66
764000,16.67
765000,16.67
766000,16.67
767000,16.68
768000,16.68
769000,16.69
770000,16.69
771000,16.69
772000,16.7
773000,16.7
774000,16.7
775000,16.71
776000,16.71
777000,16.72
778000,16.72
779000,16.72
780000,16.73
781000,16.73
782000,16.74
783000,16.74
784000,16.74
785000,16.75
786000,16.75
787000,16.75
788000,16.76
789000,16.76
790000,16.77
791000,16.77
792000,16.77
793000,16.78
794000,16.78
795000,16.78
796000,16.79
797000,16.79
798000,16.8
799000,16.8
800000,16.8
801000,16.81
802000,16.81
803000,16.82
804000,16.82
805000,16.82
806000,16.83
807000,16.83
808000,16.83
809000,16.84
810000,16.84
811000,16.85
812000,16.85
813000,16.85
814000,16.86
815000,16.86
816000,16.87
817000,16.87
818000,16.87
819000,16.88
820000,16.88
821000,16.88
822000,16.89
823000,16.89
824000,16.9
825000,16.9
826000,16.9
827000,16.91
828000,16.91
829000,16.92
830000,16.92
831000,16.92
832000,16.93
833000,16.93
834000,16.94
835000,16.94
836000,16.94
837000,16.95
838000,16.95
839000,16.95
840000,16.96
841000,16.96
842000,16.97
843000,16.97
844000,16.97
845000,16.98
846000,16.98
847000,16.99
848000,16.99
849000,16.99
850000,17.0
851000,17.0
852000,17.01
853000,17.01
854000,17.01
855000,17.02
856000,17.02
857000,17.02
858000,17.03
859000,17.03
860000,17.04
861000,17.04
862000,17.04
863000,17.05
864000,17.05
865000,17.06
866000,17.06
867000,17.06
868000,17.07
869000,17.07
870000,17.08
871000,17.08
872000,17.08
873000,17.09
874000,17.09
875000,17.1
876000,17.1
877000,17.1
878000,17.11
879000,17.11
880000,17.11
881000,17.12
882000,17.12
883000,17.13
884000,17.13
885000,17.13
886000,17.14
887000,17.14
888000,17.15
889000,17.15
890000,17.15
891000,17.16
892000,17.16
893000,17.17
894000,17.17
895000,17.17
896000,17.18
897000,17.18
898000,17.19
899000,17.19
900000,17.19
901000,17.2
902000,17.2
903000,17.21
904000,17.21
905000,17.21
906000,17.22
907000,17.22
908000,17.23
909000,17.23
910000,17.23
911000,17.24
912000,17.24
913000,17.25
914000,17.25
915000,17.25
916000,17.26
917000,17.26
918000,17.27
919000,17.27
920000,17.27
921000,17.28
922000,17.28
923000,17.29
924000,17.29
925000,17.29
926000,17.3
927000,17.3
928000,17.31
929000,17.31
930000,17.31
931000,17.32
932000,17.32
933000,17.33
934000,17.33
935000,17.33
936000,17.34
937000,17.34
938000,17.35
939000,17.35
940000,17.35
941000,17.36
942000,17.36
943000,17.37
944000,17.37
945000,17.37
946000,17.38
947000,17.38
948000,17.39
949000,17.39
950000,17.39
951000,17.4
952000,17.4
953000,17.41
954000,17.41
955000,17.41
956000,17.42
957000,17.42
958000,17.43
959000,17.43
960000,17.44
961000,17.44
962000,17.44
963000,17.45
964000,17.45
965000,17.46
966000,17.46
967000,17.46
968000,17.47
969000,17.47
970000,17.48
971000,17.48
972000,17.48
973000,17.49
974000,17.49
975000,17.5
976000,17.5
977000,17.5
978000,17.51
979000,17.51
980000,17.52
981000,17.52
982000,17.53
983000,17.53
984000,17.53
985000,17.54
986000,17.54
987000,17.55
988000,17.55
989000,17.55
990000,17.56
991000,17.56
992000,17.57
993000,17.57
994000,17.57
995000,17.58
996000,17.58
997000,17.59
998000,17.59
999000,17.6


==> rawdata/lazio-moving-avg-gamma.dat <==
0,0.25
1000,0.25
2000,0.25
3000,0.25
4000,0.25
5000,0.25
6000,0.25
7000,0.25
8000,0.25
9000,0.25
10000,0.25
11000,0.25
12000,0.25
13000,0.25
14000,0.25
15000,0.25
16000,0.25
17000,0.25
18000,0.25
19000,0.25
20000,0.25
21000,0.25
22000,0.25
23000,0.25
24000,0.25
25000,0.25
26000,0.25
27000,0.25
28000,0.25
29000,0.25
30000,0.25
31000,0.25
32000,0.25
33000,0.25
34000,0.25
35000,0.25
36000,0.25
37000,0.25
38000,0.25
39000,0.25
40000,0.25
41000,0.25
42000,0.25
43000,0.25
44000,0.25
45000,0.25
46000,0.25
47000,0.25
48000,0.25
49000,0.25
50000,0.25
51000,0.25
52000,0.25
53000,0.25
54000,0.25
55000,0.25
56000,0.25
57000,0.25
58000,0.25
59000,0.25
60000,0.25
61000,0.25
62000,0.25
63000,0.25
64000,0.25
65000,0.25
66000,0.25
67000,0.25
68000,0.25
69000,0.25
70000,0.25
71000,0.25
72000,0.25
73000,0.25
74000,0.25
75000,0.25
76000,0.25
77000,0.25
78000,0.25
79000,0.25
80000,0.25
81000,0.25
82000,0.25
83000,0.25
84000,0.25
85000,0.25
86000,0.25
87000,0.25
88000,0.25
89000,0.25
90000,0.25
91000,0.25
92000,0.25
93000,0.25
94000,0.25
95000,0.25
96000,0.25
97000,0.25
98000,0.25
99000,0.25
100000,0.25
101000,0.25
102000,0.25
103000,0.25
104000,0.25
105000,0.25
106000,0.25
107000,0.25
108000,0.25
109000,0.25
110000,0.25
111000,0.25
112000,0.25
113000,0.25
114000,0.25
115000,0.25
116000,0.25
117000,0.25
118000,0.25
119000,0.25
120000,0.25
121000,0.25
122000,0.25
123000,0.25
124000,0.25
125000,0.25
126000,0.25
127000,0.25
128000,0.25
129000,0.25
130000,0.25
131000,0.25
132000,0.25
133000,0.25
134000,0.25
135000,0.25
136000,0.25
137000,0.25
138000,0.25
139000,0.25
140000,0.25
141000,0.25
142000,0.25
143000,0.25
144000,0.25
145000,0.25
146000,0.25
147000,0.25
148000,0.25
149000,0.25
150000,0.25
151000,0.25
152000,0.25
153000,0.25
154000,0.25
155000,0.25
156000,0.25
157000,0.25
158000,0.25
159000,0.25
160000,0.25
161000,0.25
162000,0.25
163000,0.25
164000,0.25
165000,0.25
166000,0.25
167000,0.25
168000,0.25
169000,0.25
170000,0.25
171000,0.25
172000,0.25
173000,0.25
174000,0.25
175000,0.25
176000,0.25
177000,0.25
178000,0.25
179000,0.25
180000,0.25
181000,0.25
182000,0.25
183000,0.25
184000,0.25
185000,0.25
186000,0.25
187000,0.25
188000,0.25
189000,0.25
190000,0.25
191000,0.25
192000,0.25
193000,0.25
194000,0.25
195000,0.25
196000,0.25
197000,0.25
198000,0.25
199000,0.25
200000,0.25
201000,0.25
202000,0.25
203000,0.25
204000,0.25
205000,0.25
206000,0.25
207000,0.25
208000,0.25
209000,0.25
210000,0.25
211000,0.25
212000,0.25
213000,0.25
214000,0.25
215000,0.25
216000,0.25
217000,0.25
218000,0.25
219000,0.25
220000,0.25
221000,0.25
222000,0.25
223000,0.25
224000,0.25
225000,0.25
226000,0.25
227000,0.25
228000,0.25
229000,0.25
230000,0.25
231000,0.25
232000,0.25
233000,0.25
234000,0.25
235000,0.25
236000,0.25
237000,0.25
238000,0.25
239000,0.25
240000,0.25
241000,0.25
242000,0.25
243000,0.25
244000,0.25
245000,0.25
246000,0.25
247000,0.25
248000,0.25
249000,0.25
250000,0.25
251000,0.25
252000,0.25
253000,0.25
254000,0.25
255000,0.25
256000,0.25
257000,0.25
258000,0.25
259000,0.25
260000,0.25
261000,0.25
262000,0.2501
263000,0.2501
264000,0.2501
265000,0.2501
266000,0.2501
267000,0.2501
268000,0.2501
269000,0.2501
270000,0.2501
271000,0.2501
272000,0.2501
273000,0.2501
274000,0.2501
275000,0.2501
276000,0.2501
277000,0.2501
278000,0.2501
279000,0.2501
280000,0.2501
281000,0.2501
282000,0.2501
283000,0.2501
284000,0.2501
285000,0.2501
286000,0.2501
287000,0.2501
288000,0.2501
289000,0.2501
290000,0.2501
291000,0.2501
292000,0.2501
293000,0.2501
294000,0.2501
295000,0.2501
296000,0.2501
297000,0.2501
298000,0.2501
299000,0.2502
300000,0.2502
301000,0.2502
302000,0.2502
303000,0.2502
304000,0.2502
305000,0.2502
306000,0.2502
307000,0.2502
308000,0.2502
309000,0.2502
310000,0.2502
311000,0.2502
312000,0.2502
313000,0.2502
314000,0.2502
315000,0.2502
316000,0.2502
317000,0.2502
318000,0.2502
319000,0.2503
320000,0.2503
321000,0.2503
322000,0.2503
323000,0.2503
324000,0.2503
325000,0.2503
326000,0.2503
327000,0.2503
328000,0.2503
329000,0.2503
330000,0.2503
331000,0.2503
332000,0.2503
333000,0.2503
334000,0.2504
335000,0.2504
336000,0.2504
337000,0.2504
338000,0.2504
339000,0.2504
340000,0.2504
341000,0.2504
342000,0.2504
343000,0.2504
344000,0.2504
345000,0.2504
346000,0.2504
347000,0.2505
348000,0.2505
349000,0.2505
350000,0.2505
351000,0.2505
352000,0.2505
353000,0.2505
354000,0.2505
355000,0.2505
356000,0.2505
357000,0.2506
358000,0.2506
359000,0.2506
360000,0.2506
361000,0.2506
362000,0.2506
363000,0.2506
364000,0.2506
365000,0.2506
366000,0.2507
367000,0.2507
368000,0.2507
369000,0.2507
370000,0.2507
371000,0.2507
372000,0.2507
373000,0.2507
374000,0.2507
375000,0.2508
376000,0.2508
377000,0.2508
378000,0.2508
379000,0.2508
380000,0.2508
381000,0.2508
382000,0.2508
383000,0.2509
384000,0.2509
385000,0.2509
386000,0.2509
387000,0.2509
388000,0.2509
389000,0.2509
390000,0.251
391000,0.251
392000,0.251
393000,0.251
394000,0.251
395000,0.251
396000,0.251
397000,0.2511
398000,0.2511
399000,0.2511
400000,0.2511
401000,0.2511
402000,0.2511
403000,0.2512
404000,0.2512
405000,0.2512
406000,0.2512
407000,0.2512
408000,0.2512
409000,0.2513
410000,0.2513
411000,0.2513
412000,0.2513
413000,0.2513
414000,0.2513
415000,0.2514
416000,0.2514
417000,0.2514
418000,0.2514
419000,0.2514
420000,0.2515
421000,0.2515
422000,0.2515
423000,0.2515
424000,0.2515
425000,0.2515
426000,0.2516
427000,0.2516
428000,0.2516
429000,0.2516
430000,0.2516
431000,0.2517
432000,0.2517
433000,0.2517
434000,0.2517
435000,0.2517
436000,0.2518
437000,0.2518
438000,0.2518
439000,0.2518
440000,0.2518
441000,0.2519
442000,0.2519
443000,0.2519
444000,0.2519
445000,0.252
446000,0.252
447000,0.252
448000,0.252
449000,0.252
450000,0.2521
451000,0.2521
452000,0.2521
453000,0.2521
454000,0.2522
455000,0.2522
456000,0.2522
457000,0.2522
458000,0.2522
459000,0.2523
460000,0.2523
461000,0.2523
462000,0.2523
463000,0.2524
464000,0.2524
465000,0.2524
466000,0.2524
467000,0.2525
468000,0.2525
469000,0.2525
470000,0.2525
471000,0.2526
472000,0.2526
473000,0.2526
474000,0.2526
475000,0.2527
476000,0.2527
477000,0.2527
478000,0.2527
479000,0.2528
480000,0.2528
481000,0.2528
482000,0.2528
483000,0.2529
484000,0.2529
485000,0.2529
486000,0.2529
487000,0.253
488000,0.253
489000,0.253
490000,0.253
491000,0.2531
492000,0.2531
493000,0.2531
494000,0.2531
495000,0.2532
496000,0.2532
497000,0.2532
498000,0.2533
499000,0.2533
500000,0.2533
501000,0.2533
502000,0.2534
503000,0.2534
504000,0.2534
505000,0.2534
506000,0.2535
507000,0.2535
508000,0.2535
509000,0.2536
510000,0.2536
511000,0.2536
512000,0.2536
513000,0.2537
514000,0.2537
515000,0.2537
516000,0.2538
517000,0.2538
518000,0.2538
519000,0.2538
520000,0.2539
521000,0.2539
522000,0.2539
523000,0.254
524000,0.254
525000,0.254
526000,0.254
527000,0.2541
528000,0.2541
529000,0.2541
530000,0.2542
531000,0.2542
532000,0.2542
533000,0.2543
534000,0.2543
535000,0.2543
536000,0.2543
537000,0.2544
538000,0.2544
539000,0.2544
540000,0.2545
541000,0.2545
542000,0.2545
543000,0.2546
544000,0.2546
545000,0.2546
546000,0.2547
547000,0.2547
548000,0.2547
549000,0.2547
550000,0.2548
551000,0.2548
552000,0.2548
553000,0.2549
554000,0.2549
555000,0.2549
556000,0.255
557000,0.255
558000,0.255
559000,0.2551
560000,0.2551
561000,0.2551
562000,0.2551
563000,0.2552
564000,0.2552
565000,0.2552
566000,0.2553
567000,0.2553
568000,0.2553
569000,0.2554
570000,0.2554
571000,0.2554
572000,0.2555
573000,0.2555
574000,0.2555
575000,0.2556
576000,0.2556
577000,0.2556
578000,0.2556
579000,0.2557
580000,0.2557
581000,0.2557
582000,0.2558
583000,0.2558
584000,0.2558
585000,0.2559
586000,0.2559
587000,0.2559
588000,0.256
589000,0.256
590000,0.256
591000,0.2561
592000,0.2561
593000,0.2561
594000,0.2562
595000,0.2562
596000,0.2562
597000,0.2563
598000,0.2563
599000,0.2563
600000,0.2564
601000,0.2564
602000,0.2564
603000,0.2564
604000,0.2565
605000,0.2565
606000,0.2565
607000,0.2566
608000,0.2566
609000,0.2566
610000,0.2567
611000,0.2567
612000,0.2567
613000,0.2568
614000,0.2568
615000,0.2568
616000,0.2569
617000,0.2569
618000,0.2569
619000,0.257
620000,0.257
621000,0.257
622000,0.2571
623000,0.2571
624000,0.2571
625000,0.2572
626000,0.2572
627000,0.2572
628000,0.2573
629000,0.2573
630000,0.2573
631000,0.2574
632000,0.2574
633000,0.2574
634000,0.2575
635000,0.2575
636000,0.2575
637000,0.2576
638000,0.2576
639000,0.2576
640000,0.2577
641000,0.2577
642000,0.2577
643000,0.2577
644000,0.2578
645000,0.2578
646000,0.2578
647000,0.2579
648000,0.2579
649000,0.2579
650000,0.258
651000,0.258
652000,0.258
653000,0.2581
654000,0.2581
655000,0.2581
656000,0.2582
657000,0.2582
658000,0.2582
659000,0.2583
660000,0.2583
661000,0.2583
662000,0.2584
663000,0.2584
664000,0.2584
665000,0.2585
666000,0.2585
667000,0.2585
668000,0.2586
669000,0.2586
670000,0.2586
671000,0.2587
672000,0.2587
673000,0.2587
674000,0.2588
675000,0.2588
676000,0.2588
677000,0.2588
678000,0.2589
679000,0.2589
680000,0.2589
681000,0.259
682000,0.259
683000,0.259
684000,0.2591
685000,0.2591
686000,0.2591
687000,0.2592
688000,0.2592
689000,0.2592
690000,0.2593
691000,0.2593
692000,0.2593
693000,0.2594
694000,0.2594
695000,0.2594
696000,0.2595
697000,0.2595
698000,0.2595
699000,0.2596
700000,0.2596
701000,0.2596
702000,0.2597
703000,0.2597
704000,0.2597
705000,0.2597
706000,0.2598
707000,0.2598
708000,0.2598
709000,0.2599
710000,0.2599
711000,0.2599
712000,0.26
713000,0.26
714000,0.26
715000,0.2601
716000,0.2601
717000,0.2601
718000,0.2602
719000,0.2602
720000,0.2602
721000,0.2602
722000,0.2603
723000,0.2603
724000,0.2603
725000,0.2604
726000,0.2604
727000,0.2604
728000,0.2605
729000,0.2605
730000,0.2605
731000,0.2606
732000,0.2606
733000,0.2606
734000,0.2606
735000,0.2607
736000,0.2607
737000,0.2607
738000,0.2608
739000,0.2608
740000,0.2608
741000,0.2609
742000,0.2609
743000,0.2609
744000,0.261
745000,0.261
746000,0.261
747000,0.261
748000,0.2611
749000,0.2611
750000,0.2611
751000,0.2612
752000,0.2612
753000,0.2612
754000,0.2613
755000,0.2613
756000,0.2613
757000,0.2613
758000,0.2614
759000,0.2614
760000,0.2614
761000,0.2615
762000,0.2615
763000,0.2615
764000,0.2616
765000,0.2616
766000,0.2616
767000,0.2616
768000,0.2617
769000,0.2617
770000,0.2617
771000,0.2618
772000,0.2618
773000,0.2618
774000,0.2618
775000,0.2619
776000,0.2619
777000,0.2619
778000,0.262
779000,0.262
780000,0.262
781000,0.262
782000,0.2621
783000,0.2621
784000,0.2621
785000,0.2622
786000,0.2622
787000,0.2622
788000,0.2623
789000,0.2623
790000,0.2623
791000,0.2623
792000,0.2624
793000,0.2624
794000,0.2624
795000,0.2625
796000,0.2625
797000,0.2625
798000,0.2625
799000,0.2626
800000,0.2626
801000,0.2626
802000,0.2626
803000,0.2627
804000,0.2627
805000,0.2627
806000,0.2628
807000,0.2628
808000,0.2628
809000,0.2628
810000,0.2629
811000,0.2629
812000,0.2629
813000,0.263
814000,0.263
815000,0.263
816000,0.263
817000,0.2631
818000,0.2631
819000,0.2631
820000,0.2631
821000,0.2632
822000,0.2632
823000,0.2632
824000,0.2633
825000,0.2633
826000,0.2633
827000,0.2633
828000,0.2634
829000,0.2634
830000,0.2634
831000,0.2634
832000,0.2635
833000,0.2635
834000,0.2635
835000,0.2635
836000,0.2636
837000,0.2636
838000,0.2636
839000,0.2637
840000,0.2637
841000,0.2637
842000,0.2637
843000,0.2638
844000,0.2638
845000,0.2638
846000,0.2638
847000,0.2639
848000,0.2639
849000,0.2639
850000,0.2639
851000,0.264
852000,0.264
853000,0.264
854000,0.264
855000,0.2641
856000,0.2641
857000,0.2641
858000,0.2641
859000,0.2642
860000,0.2642
861000,0.2642
862000,0.2642
863000,0.2643
864000,0.2643
865000,0.2643
866000,0.2643
867000,0.2644
868000,0.2644
869000,0.2644
870000,0.2644
871000,0.2645
872000,0.2645
873000,0.2645
874000,0.2645
875000,0.2646
876000,0.2646
877000,0.2646
878000,0.2646
879000,0.2647
880000,0.2647
881000,0.2647
882000,0.2647
883000,0.2648
884000,0.2648
885000,0.2648
886000,0.2648
887000,0.2649
888000,0.2649
889000,0.2649
890000,0.2649
891000,0.2649
892000,0.265
893000,0.265
894000,0.265
895000,0.265
896000,0.2651
897000,0.2651
898000,0.2651
899000,0.2651
900000,0.2652
901000,0.2652
902000,0.2652
903000,0.2652
904000,0.2652
905000,0.2653
906000,0.2653
907000,0.2653
908000,0.2653
909000,0.2654
910000,0.2654
911000,0.2654
912000,0.2654
913000,0.2654
914000,0.2655
915000,0.2655
916000,0.2655
917000,0.2655
918000,0.2655
919000,0.2656
920000,0.2656
921000,0.2656
922000,0.2656
923000,0.2657
924000,0.2657
925000,0.2657
926000,0.2657
927000,0.2657
928000,0.2658
929000,0.2658
930000,0.2658
931000,0.2658
932000,0.2658
933000,0.2659
934000,0.2659
935000,0.2659
936000,0.2659
937000,0.2659
938000,0.266
939000,0.266
940000,0.266
941000,0.266
942000,0.266
943000,0.2661
944000,0.2661
945000,0.2661
946000,0.2661
947000,0.2661
948000,0.2661
949000,0.2662
950000,0.2662
951000,0.2662
952000,0.2662
953000,0.2662
954000,0.2663
955000,0.2663
956000,0.2663
957000,0.2663
958000,0.2663
959000,0.2664
960000,0.2664
961000,0.2664
962000,0.2664
963000,0.2664
964000,0.2664
965000,0.2665
966000,0.2665
967000,0.2665
968000,0.2665
969000,0.2665
970000,0.2666
971000,0.2666
972000,0.2666
973000,0.2666
974000,0.2666
975000,0.2666
976000,0.2667
977000,0.2667
978000,0.2667
979000,0.2667
980000,0.2667
981000,0.2667
982000,0.2668
983000,0.2668
984000,0.2668
985000,0.2668
986000,0.2668
987000,0.2668
988000,0.2669
989000,0.2669
990000,0.2669
991000,0.2669
992000,0.2669
993000,0.2669
994000,0.267
995000,0.267
996000,0.267
997000,0.267
998000,0.267
999000,0.267


==> rawdata/lazio-moving-avg-ls-time.dat <==
0,1.08
1000,1.19
2000,1.19
3000,1.18
4000,1.17
5000,1.17
6000,1.16
7000,1.16
8000,1.15
9000,1.15
10000,1.15
11000,1.14
12000,1.14
13000,1.14
14000,1.14
15000,1.13
16000,1.13
17000,1.13
18000,1.13
19000,1.13
20000,1.13
21000,1.13
22000,1.13
23000,1.13
24000,1.13
25000,1.13
26000,1.13
27000,1.14
28000,1.14
29000,1.14
30000,1.14
31000,1.14
32000,1.14
33000,1.14
34000,1.14
35000,1.15
36000,1.15
37000,1.15
38000,1.15
39000,1.15
40000,1.15
41000,1.16
42000,1.16
43000,1.16
44000,1.16
45000,1.17
46000,1.17
47000,1.17
48000,1.17
49000,1.18
50000,1.18
51000,1.18
52000,1.19
53000,1.19
54000,1.19
55000,1.19
56000,1.2
57000,1.2
58000,1.2
59000,1.21
60000,1.21
61000,1.21
62000,1.21
63000,1.22
64000,1.22
65000,1.22
66000,1.23
67000,1.23
68000,1.23
69000,1.24
70000,1.24
71000,1.24
72000,1.24
73000,1.25
74000,1.25
75000,1.25
76000,1.26
77000,1.26
78000,1.26
79000,1.27
80000,1.27
81000,1.27
82000,1.28
83000,1.28
84000,1.28
85000,1.29
86000,1.29
87000,1.29
88000,1.3
89000,1.3
90000,1.3
91000,1.31
92000,1.31
93000,1.31
94000,1.32
95000,1.32
96000,1.32
97000,1.33
98000,1.33
99000,1.33
100000,1.34
101000,1.34
102000,1.34
103000,1.35
104000,1.35
105000,1.35
106000,1.36
107000,1.36
108000,1.36
109000,1.37
110000,1.37
111000,1.37
112000,1.38
113000,1.38
114000,1.38
115000,1.39
116000,1.39
117000,1.39
118000,1.4
119000,1.4
120000,1.4
121000,1.41
122000,1.41
123000,1.41
124000,1.41
125000,1.42
126000,1.42
127000,1.42
128000,1.43
129000,1.43
130000,1.43
131000,1.44
132000,1.44
133000,1.44
134000,1.45
135000,1.45
136000,1.45
137000,1.45
138000,1.46
139000,1.46
140000,1.46
141000,1.47
142000,1.47
143000,1.47
144000,1.48
145000,1.48
146000,1.48
147000,1.48
148000,1.49
149000,1.49
150000,1.49
151000,1.5
152000,1.5
153000,1.5
154000,1.5
155000,1.51
156000,1.51
157000,1.51
158000,1.52
159000,1.52
160000,1.52
161000,1.52
162000,1.53
163000,1.53
164000,1.53
165000,1.54
166000,1.54
167000,1.54
168000,1.54
169000,1.55
170000,1.55
171000,1.55
172000,1.56
173000,1.56
174000,1.56
175000,1.56
176000,1.57
177000,1.57
178000,1.57
179000,1.58
180000,1.58
181000,1.58
182000,1.58
183000,1.59
184000,1.59
185000,1.59
186000,1.6
187000,1.6
188000,1.6
189000,1.6
190000,1.61
191000,1.61
192000,1.61
193000,1.62
194000,1.62
195000,1.62
196000,1.62
197000,1.63
198000,1.63
199000,1.63
200000,1.63
201000,1.64
202000,1.64
203000,1.64
204000,1.65
205000,1.65
206000,1.65
207000,1.65
208000,1.66
209000,1.66
210000,1.66
211000,1.66
212000,1.67
213000,1.67
214000,1.67
215000,1.68
216000,1.68
217000,1.68
218000,1.68
219000,1.69
220000,1.69
221000,1.69
222000,1.69
223000,1.7
224000,1.7
225000,1.7
226000,1.71
227000,1.71
228000,1.71
229000,1.71
230000,1.72
231000,1.72
232000,1.72
233000,1.73
234000,1.73
235000,1.73
236000,1.73
237000,1.74
238000,1.74
239000,1.74
240000,1.74
241000,1.75
242000,1.75
243000,1.75
244000,1.75
245000,1.76
246000,1.76
247000,1.76
248000,1.77
249000,1.77
250000,1.77
251000,1.77
252000,1.78
253000,1.78
254000,1.78
255000,1.78
256000,1.79
257000,1.79
258000,1.79
259000,1.79
260000,1.8
261000,1.8
262000,1.8
263000,1.8
264000,1.81
265000,1.81
266000,1.81
267000,1.81
268000,1.82
269000,1.82
270000,1.82
271000,1.82
272000,1.83
273000,1.83
274000,1.83
275000,1.84
276000,1.84
277000,1.84
278000,1.84
279000,1.85
280000,1.85
281000,1.85
282000,1.85
283000,1.86
284000,1.86
285000,1.86
286000,1.86
287000,1.87
288000,1.87
289000,1.87
290000,1.87
291000,1.88
292000,1.88
293000,1.88
294000,1.88
295000,1.89
296000,1.89
297000,1.89
298000,1.9
299000,1.9
300000,1.9
301000,1.9
302000,1.91
303000,1.91
304000,1.91
305000,1.92
306000,1.92
307000,1.92
308000,1.92
309000,1.93
310000,1.93
311000,1.93
312000,1.93
313000,1.94
314000,1.94
315000,1.94
316000,1.94
317000,1.95
318000,1.95
319000,1.95
320000,1.96
321000,1.96
322000,1.96
323000,1.96
324000,1.97
325000,1.97
326000,1.97
327000,1.97
328000,1.98
329000,1.98
330000,1.98
331000,1.98
332000,1.99
333000,1.99
334000,1.99
335000,1.99
336000,2.0
337000,2.0
338000,2.0
339000,2.01
340000,2.01
341000,2.01
342000,2.01
343000,2.02
344000,2.02
345000,2.02
346000,2.02
347000,2.03
348000,2.03
349000,2.03
350000,2.03
351000,2.04
352000,2.04
353000,2.04
354000,2.05
355000,2.05
356000,2.05
357000,2.05
358000,2.06
359000,2.06
360000,2.06
361000,2.06
362000,2.07
363000,2.07
364000,2.07
365000,2.07
366000,2.08
367000,2.08
368000,2.08
369000,2.08
370000,2.09
371000,2.09
372000,2.09
373000,2.1
374000,2.1
375000,2.1
376000,2.1
377000,2.11
378000,2.11
379000,2.11
380000,2.11
381000,2.12
382000,2.12
383000,2.12
384000,2.12
385000,2.13
386000,2.13
387000,2.13
388000,2.14
389000,2.14
390000,2.14
391000,2.14
392000,2.15
393000,2.15
394000,2.15
395000,2.15
396000,2.16
397000,2.16
398000,2.16
399000,2.17
400000,2.17
401000,2.17
402000,2.17
403000,2.18
404000,2.18
405000,2.18
406000,2.18
407000,2.19
408000,2.19
409000,2.19
410000,2.2
411000,2.2
412000,2.2
413000,2.2
414000,2.21
415000,2.21
416000,2.21
417000,2.22
418000,2.22
419000,2.22
420000,2.22
421000,2.23
422000,2.23
423000,2.23
424000,2.24
425000,2.24
426000,2.24
427000,2.25
428000,2.25
429000,2.25
430000,2.25
431000,2.26
432000,2.26
433000,2.26
434000,2.27
435000,2.27
436000,2.27
437000,2.27
438000,2.28
439000,2.28
440000,2.28
441000,2.28
442000,2.29
443000,2.29
444000,2.29
445000,2.3
446000,2.3
447000,2.3
448000,2.3
449000,2.31
450000,2.31
451000,2.31
452000,2.32
453000,2.32
454000,2.32
455000,2.32
456000,2.33
457000,2.33
458000,2.33
459000,2.34
460000,2.34
461000,2.34
462000,2.34
463000,2.35
464000,2.35
465000,2.35
466000,2.36
467000,2.36
468000,2.36
469000,2.36
470000,2.37
471000,2.37
472000,2.37
473000,2.38
474000,2.38
475000,2.38
476000,2.39
477000,2.39
478000,2.39
479000,2.4
480000,2.4
481000,2.4
482000,2.4
483000,2.41
484000,2.41
485000,2.41
486000,2.42
487000,2.42
488000,2.42
489000,2.42
490000,2.43
491000,2.43
492000,2.43
493000,2.44
494000,2.44
495000,2.44
496000,2.44
497000,2.45
498000,2.45
499000,2.45
500000,2.46
501000,2.46
502000,2.46
503000,2.47
504000,2.47
505000,2.47
506000,2.48
507000,2.48
508000,2.48
509000,2.48
510000,2.49
511000,2.49
512000,2.49
513000,2.5
514000,2.5
515000,2.5
516000,2.51
517000,2.51
518000,2.51
519000,2.52
520000,2.52
521000,2.52
522000,2.52
523000,2.53
524000,2.53
525000,2.53
526000,2.54
527000,2.54
528000,2.54
529000,2.54
530000,2.55
531000,2.55
532000,2.55
533000,2.56
534000,2.56
535000,2.56
536000,2.57
537000,2.57
538000,2.57
539000,2.57
540000,2.58
541000,2.58
542000,2.58
543000,2.59
544000,2.59
545000,2.59
546000,2.6
547000,2.6
548000,2.6
549000,2.6
550000,2.61
551000,2.61
552000,2.61
553000,2.62
554000,2.62
555000,2.62
556000,2.62
557000,2.63
558000,2.63
559000,2.63
560000,2.64
561000,2.64
562000,2.64
563000,2.64
564000,2.65
565000,2.65
566000,2.65
567000,2.66
568000,2.66
569000,2.66
570000,2.67
571000,2.67
572000,2.67
573000,2.67
574000,2.68
575000,2.68
576000,2.68
577000,2.68
578000,2.69
579000,2.69
580000,2.69
581000,2.7
582000,2.7
583000,2.7
584000,2.7
585000,2.71
586000,2.71
587000,2.71
588000,2.71
589000,2.72
590000,2.72
591000,2.72
592000,2.73
593000,2.73
594000,2.73
595000,2.73
596000,2.74
597000,2.74
598000,2.74
599000,2.74
600000,2.75
601000,2.75
602000,2.75
603000,2.75
604000,2.76
605000,2.76
606000,2.76
607000,2.76
608000,2.77
609000,2.77
610000,2.77
611000,2.78
612000,2.78
613000,2.78
614000,2.78
615000,2.79
616000,2.79
617000,2.79
618000,2.79
619000,2.8
620000,2.8
621000,2.8
622000,2.8
623000,2.81
624000,2.81
625000,2.81
626000,2.81
627000,2.81
628000,2.82
629000,2.82
630000,2.82
631000,2.82
632000,2.83
633000,2.83
634000,2.83
635000,2.83
636000,2.84
637000,2.84
638000,2.84
639000,2.84
640000,2.85
641000,2.85
642000,2.85
643000,2.85
644000,2.85
645000,2.86
646000,2.86
647000,2.86
648000,2.86
649000,2.87
650000,2.87
651000,2.87
652000,2.87
653000,2.87
654000,2.88
655000,2.88
656000,2.88
657000,2.88
658000,2.89
659000,2.89
660000,2.89
661000,2.89
662000,2.89
663000,2.9
664000,2.9
665000,2.9
666000,2.9
667000,2.91
668000,2.91
669000,2.91
670000,2.91
671000,2.92
672000,2.92
673000,2.92
674000,2.92
675000,2.93
676000,2.93
677000,2.93
678000,2.93
679000,2.93
680000,2.94
681000,2.94
682000,2.94
683000,2.94
684000,2.95
685000,2.95
686000,2.95
687000,2.95
688000,2.95
689000,2.96
690000,2.96
691000,2.96
692000,2.96
693000,2.96
694000,2.97
695000,2.97
696000,2.97
697000,2.97
698000,2.98
699000,2.98
700000,2.98
701000,2.98
702000,2.98
703000,2.98
704000,2.99
705000,2.99
706000,2.99
707000,2.99
708000,2.99
709000,3.0
710000,3.0
711000,3.0
712000,3.0
713000,3.0
714000,3.01
715000,3.01
716000,3.01
717000,3.01
718000,3.01
719000,3.01
720000,3.02
721000,3.02
722000,3.02
723000,3.02
724000,3.02
725000,3.03
726000,3.03
727000,3.03
728000,3.03
729000,3.03
730000,3.03
731000,3.04
732000,3.04
733000,3.04
734000,3.04
735000,3.04
736000,3.05
737000,3.05
738000,3.05
739000,3.05
740000,3.05
741000,3.05
742000,3.06
743000,3.06
744000,3.06
745000,3.06
746000,3.06
747000,3.07
748000,3.07
749000,3.07
750000,3.07
751000,3.07
752000,3.07
753000,3.07
754000,3.08
755000,3.08
756000,3.08
757000,3.08
758000,3.08
759000,3.08
760000,3.09
761000,3.09
762000,3.09
763000,3.09
764000,3.09
765000,3.09
766000,3.09
767000,3.1
768000,3.1
769000,3.1
770000,3.1
771000,3.1
772000,3.1
773000,3.1
774000,3.11
775000,3.11
776000,3.11
777000,3.11
778000,3.11
779000,3.11
780000,3.12
781000,3.12
782000,3.12
783000,3.12
784000,3.12
785000,3.12
786000,3.12
787000,3.13
788000,3.13
789000,3.13
790000,3.13
791000,3.13
792000,3.13
793000,3.13
794000,3.13
795000,3.14
796000,3.14
797000,3.14
798000,3.14
799000,3.14
800000,3.14
801000,3.14
802000,3.14
803000,3.15
804000,3.15
805000,3.15
806000,3.15
807000,3.15
808000,3.15
809000,3.15
810000,3.15
811000,3.16
812000,3.16
813000,3.16
814000,3.16
815000,3.16
816000,3.16
817000,3.16
818000,3.16
819000,3.16
820000,3.17
821000,3.17
822000,3.17
823000,3.17
824000,3.17
825000,3.17
826000,3.17
827000,3.17
828000,3.17
829000,3.17
830000,3.18
831000,3.18
832000,3.18
833000,3.18
834000,3.18
835000,3.18
836000,3.18
837000,3.18
838000,3.18
839000,3.18
840000,3.18
841000,3.18
842000,3.19
843000,3.19
844000,3.19
845000,3.19
846000,3.19
847000,3.19
848000,3.19
849000,3.19
850000,3.19
851000,3.19
852000,3.19
853000,3.2
854000,3.2
855000,3.2
856000,3.2
857000,3.2
858000,3.2
859000,3.2
860000,3.2
861000,3.2
862000,3.2
863000,3.2
864000,3.2
865000,3.21
866000,3.21
867000,3.21
868000,3.21
869000,3.21
870000,3.21
871000,3.21
872000,3.21
873000,3.21
874000,3.21
875000,3.21
876000,3.21
877000,3.21
878000,3.22
879000,3.22
880000,3.22
881000,3.22
882000,3.22
883000,3.22
884000,3.22
885000,3.22
886000,3.22
887000,3.22
888000,3.22
889000,3.22
890000,3.22
891000,3.22
892000,3.22
893000,3.22
894000,3.23
895000,3.23
896000,3.23
897000,3.23
898000,3.23
899000,3.23
900000,3.23
901000,3.23
902000,3.23
903000,3.23
904000,3.23
905000,3.23
906000,3.23
907000,3.23
908000,3.23
909000,3.23
910000,3.23
911000,3.23
912000,3.24
913000,3.24
914000,3.24
915000,3.24
916000,3.24
917000,3.24
918000,3.24
919000,3.24
920000,3.24
921000,3.24
922000,3.24
923000,3.24
924000,3.24
925000,3.24
926000,3.24
927000,3.24
928000,3.24
929000,3.24
930000,3.24
931000,3.24
932000,3.24
933000,3.24
934000,3.24
935000,3.24
936000,3.24
937000,3.25
938000,3.25
939000,3.25
940000,3.25
941000,3.25
942000,3.25
943000,3.25
944000,3.25
945000,3.25
946000,3.25
947000,3.25
948000,3.25
949000,3.25
950000,3.25
951000,3.25
952000,3.25
953000,3.25
954000,3.25
955000,3.25
956000,3.25
957000,3.25
958000,3.25
959000,3.25
960000,3.25
961000,3.25
962000,3.25
963000,3.25
964000,3.25
965000,3.25
966000,3.25
967000,3.25
968000,3.25
969000,3.25
970000,3.25
971000,3.25
972000,3.25
973000,3.25
974000,3.25
975000,3.25
976000,3.25
977000,3.25
978000,3.25
979000,3.25
980000,3.25
981000,3.25
982000,3.25
983000,3.25
984000,3.25
985000,3.25
986000,3.25
987000,3.25
988000,3.25
989000,3.25
990000,3.25
991000,3.25
992000,3.25
993000,3.25
994000,3.26
995000,3.26
996000,3.26
997000,3.26
998000,3.26
999000,3.26


==> rawdata/lazio-moving-avg-omega.dat <==
0,14.0
1000,14.0
2000,14.0
3000,14.0
4000,14.0
5000,14.0
6000,14.0
7000,14.0
8000,14.0
9000,14.0
10000,14.0
11000,14.0
12000,14.0
13000,14.0
14000,14.0
15000,14.01
16000,14.01
17000,14.01
18000,14.01
19000,14.01
20000,14.01
21000,14.01
22000,14.01
23000,14.01
24000,14.02
25000,14.02
26000,14.02
27000,14.02
28000,14.02
29000,14.02
30000,14.03
31000,14.03
32000,14.03
33000,14.03
34000,14.03
35000,14.03
36000,14.04
37000,14.04
38000,14.04
39000,14.04
40000,14.04
41000,14.04
42000,14.05
43000,14.05
44000,14.05
45000,14.05
46000,14.05
47000,14.05
48000,14.06
49000,14.06
50000,14.06
51000,14.06
52000,14.06
53000,14.07
54000,14.07
55000,14.07
56000,14.07
57000,14.07
58000,14.08
59000,14.08
60000,14.08
61000,14.08
62000,14.08
63000,14.09
64000,14.09
65000,14.09
66000,14.09
67000,14.09
68000,14.1
69000,14.1
70000,14.1
71000,14.1
72000,14.1
73000,14.11
74000,14.11
75000,14.11
76000,14.11
77000,14.11
78000,14.12
79000,14.12
80000,14.12
81000,14.12
82000,14.12
83000,14.12
84000,14.13
85000,14.13
86000,14.13
87000,14.13
88000,14.13
89000,14.14
90000,14.14
91000,14.14
92000,14.14
93000,14.14
94000,14.15
95000,14.15
96000,14.15
97000,14.15
98000,14.15
99000,14.16
100000,14.16
101000,14.16
102000,14.16
103000,14.16
104000,14.17
105000,14.17
106000,14.17
107000,14.17
108000,14.17
109000,14.17
110000,14.18
111000,14.18
112000,14.18
113000,14.18
114000,14.18
115000,14.19
116000,14.19
117000,14.19
118000,14.19
119000,14.19
120000,14.19
121000,14.2
122000,14.2
123000,14.2
124000,14.2
125000,14.2
126000,14.21
127000,14.21
128000,14.21
129000,14.21
130000,14.21
131000,14.21
132000,14.22
133000,14.22
134000,14.22
135000,14.22
136000,14.22
137000,14.23
138000,14.23
139000,14.23
140000,14.23
141000,14.23
142000,14.23
143000,14.24
144000,14.24
145000,14.24
146000,14.24
147000,14.24
148000,14.24
149000,14.25
150000,14.25
151000,14.25
152000,14.25
153000,14.25
154000,14.25
155000,14.26
156000,14.26
157000,14.26
158000,14.26
159000,14.26
160000,14.26
161000,14.27
162000,14.27
163000,14.27
164000,14.27
165000,14.27
166000,14.27
167000,14.28
168000,14.28
169000,14.28
170000,14.28
171000,14.28
172000,14.28
173000,14.29
174000,14.29
175000,14.29
176000,14.29
177000,14.29
178000,14.29
179000,14.3
180000,14.3
181000,14.3
182000,14.3
183000,14.3
184000,14.3
185000,14.31
186000,14.31
187000,14.31
188000,14.31
189000,14.31
190000,14.31
191000,14.32
192000,14.32
193000,14.32
194000,14.32
195000,14.32
196000,14.32
197000,14.32
198000,14.33
199000,14.33
200000,14.33
201000,14.33
202000,14.33
203000,14.33
204000,14.34
205000,14.34
206000,14.34
207000,14.34
208000,14.34
209000,14.34
210000,14.34
211000,14.35
212000,14.35
213000,14.35
214000,14.35
215000,14.35
216000,14.35
217000,14.35
218000,14.36
219000,14.36
220000,14.36
221000,14.36
222000,14.36
223000,14.36
224000,14.37
225000,14.37
226000,14.37
227000,14.37
228000,14.37
229000,14.37
230000,14.37
231000,14.38
232000,14.38
233000,14.38
234000,14.38
235000,14.38
236000,14.38
237000,14.38
238000,14.39
239000,14.39
240000,14.39
241000,14.39
242000,14.39
243000,14.39
244000,14.39
245000,14.4
246000,14.4
247000,14.4
248000,14.4
249000,14.4
250000,14.4
251000,14.4
252000,14.4
253000,14.41
254000,14.41
255000,14.41
256000,14.41
257000,14.41
258000,14.41
259000,14.41
260000,14.42
261000,14.42
262000,14.42
263000,14.42
264000,14.42
265000,14.42
266000,14.42
267000,14.43
268000,14.43
269000,14.43
270000,14.43
271000,14.43
272000,14.43
273000,14.43
274000,14.43
275000,14.44
276000,14.44
277000,14.44
278000,14.44
279000,14.44
280000,14.44
281000,14.44
282000,14.44
283000,14.45
284000,14.45
285000,14.45
286000,14.45
287000,14.45
288000,14.45
289000,14.45
290000,14.46
291000,14.46
292000,14.46
293000,14.46
294000,14.46
295000,14.46
296000,14.46
297000,14.46
298000,14.47
299000,14.47
300000,14.47
301000,14.47
302000,14.47
303000,14.47
304000,14.47
305000,14.47
306000,14.48
307000,14.48
308000,14.48
309000,14.48
310000,14.48
311000,14.48
312000,14.48
313000,14.48
314000,14.49
315000,14.49
316000,14.49
317000,14.49
318000,14.49
319000,14.49
320000,14.49
321000,14.49
322000,14.49
323000,14.5
324000,14.5
325000,14.5
326000,14.5
327000,14.5
328000,14.5
329000,14.5
330000,14.5
331000,14.51
332000,14.51
333000,14.51
334000,14.51
335000,14.51
336000,14.51
337000,14.51
338000,14.51
339000,14.51
340000,14.52
341000,14.52
342000,14.52
343000,14.52
344000,14.52
345000,14.52
346000,14.52
347000,14.52
348000,14.53
349000,14.53
350000,14.53
351000,14.53
352000,14.53
353000,14.53
354000,14.53
355000,14.53
356000,14.53
357000,14.54
358000,14.54
359000,14.54
360000,14.54
361000,14.54
362000,14.54
363000,14.54
364000,14.54
365000,14.54
366000,14.55
367000,14.55
368000,14.55
369000,14.55
370000,14.55
371000,14.55
372000,14.55
373000,14.55
374000,14.55
375000,14.56
376000,14.56
377000,14.56
378000,14.56
379000,14.56
380000,14.56
381000,14.56
382000,14.56
383000,14.56
384000,14.56
385000,14.57
386000,14.57
387000,14.57
388000,14.57
389000,14.57
390000,14.57
391000,14.57
392000,14.57
393000,14.57
394000,14.58
395000,14.58
396000,14.58
397000,14.58
398000,14.58
399000,14.58
400000,14.58
401000,14.58
402000,14.58
403000,14.58
404000,14.59
405000,14.59
406000,14.59
407000,14.59
408000,14.59
409000,14.59
410000,14.59
411000,14.59
412000,14.59
413000,14.6
414000,14.6
415000,14.6
416000,14.6
417000,14.6
418000,14.6
419000,14.6
420000,14.6
421000,14.6
422000,14.6
423000,14.61
424000,14.61
425000,14.61
426000,14.61
427000,14.61
428000,14.61
429000,14.61
430000,14.61
431000,14.61
432000,14.61
433000,14.62
434000,14.62
435000,14.62
436000,14.62
437000,14.62
438000,14.62
439000,14.62
440000,14.62
441000,14.62
442000,14.62
443000,14.63
444000,14.63
445000,14.63
446000,14.63
447000,14.63
448000,14.63
449000,14.63
450000,14.63
451000,14.63
452000,14.63
453000,14.63
454000,14.64
455000,14.64
456000,14.64
457000,14.64
458000,14.64
459000,14.64
460000,14.64
461000,14.64
462000,14.64
463000,14.64
464000,14.65
465000,14.65
466000,14.65
467000,14.65
468000,14.65
469000,14.65
470000,14.65
471000,14.65
472000,14.65
473000,14.65
474000,14.65
475000,14.66
476000,14.66
477000,14.66
478000,14.66
479000,14.66
480000,14.66
481000,14.66
482000,14.66
483000,14.66
484000,14.66
485000,14.66
486000,14.67
487000,14.67
488000,14.67
489000,14.67
490000,14.67
491000,14.67
492000,14.67
493000,14.67
494000,14.67
495000,14.67
496000,14.67
497000,14.68
498000,14.68
499000,14.68
500000,14.68
501000,14.68
502000,14.68
503000,14.68
504000,14.68
505000,14.68
506000,14.68
507000,14.68
508000,14.69
509000,14.69
510000,14.69
511000,14.69
512000,14.69
513000,14.69
514000,14.69
515000,14.69
516000,14.69
517000,14.69
518000,14.69
519000,14.69
520000,14.7
521000,14.7
522000,14.7
523000,14.7
524000,14.7
525000,14.7
526000,14.7
527000,14.7
528000,14.7
529000,14.7
530000,14.7
531000,14.71
532000,14.71
533000,14.71
534000,14.71
535000,14.71
536000,14.71
537000,14.71
538000,14.71
539000,14.71
540000,14.71
541000,14.71
542000,14.71
543000,14.72
544000,14.72
545000,14.72
546000,14.72
547000,14.72
548000,14.72
549000,14.72
550000,14.72
551000,14.72
552000,14.72
553000,14.72
554000,14.72
555000,14.73
556000,14.73
557000,14.73
558000,14.73
559000,14.73
560000,14.73
561000,14.73
562000,14.73
563000,14.73
564000,14.73
565000,14.73
566000,14.73
567000,14.74
568000,14.74
569000,14.74
570000,14.74
571000,14.74
572000,14.74
573000,14.74
574000,14.74
575000,14.74
576000,14.74
577000,14.74
578000,14.74
579000,14.75
580000,14.75
581000,14.75
582000,14.75
583000,14.75
584000,14.75
585000,14.75
586000,14.75
587000,14.75
588000,14.75
589000,14.75
590000,14.75
591000,14.76
592000,14.76
593000,14.76
594000,14.76
595000,14.76
596000,14.76
597000,14.76
598000,14.76
599000,14.76
600000,14.76
601000,14.76
602000,14.76
603000,14.76
604000,14.77
605000,14.77
606000,14.77
607000,14.77
608000,14.77
609000,14.77
610000,14.77
611000,14.77
612000,14.77
613000,14.77
614000,14.77
615000,14.77
616000,14.78
617000,14.78
618000,14.78
619000,14.78
620000,14.78
621000,14.78
622000,14.78
623000,14.78
624000,14.78
625000,14.78
626000,14.78
627000,14.78
628000,14.78
629000,14.79
630000,14.79
631000,14.79
632000,14.79
633000,14.79
634000,14.79
635000,14.79
636000,14.79
637000,14.79
638000,14.79
639000,14.79
640000,14.79
641000,14.79
642000,14.8
643000,14.8
644000,14.8
645000,14.8
646000,14.8
647000,14.8
648000,14.8
649000,14.8
650000,14.8
651000,14.8
652000,14.8
653000,14.8
654000,14.8
655000,14.81
656000,14.81
657000,14.81
658000,14.81
659000,14.81
660000,14.81
661000,14.81
662000,14.81
663000,14.81
664000,14.81
665000,14.81
666000,14.81
667000,14.81
668000,14.82
669000,14.82
670000,14.82
671000,14.82
672000,14.82
673000,14.82
674000,14.82
675000,14.82
676000,14.82
677000,14.82
678000,14.82
679000,14.82
680000,14.82
681000,14.83
682000,14.83
683000,14.83
684000,14.83
685000,14.83
686000,14.83
687000,14.83
688000,14.83
689000,14.83
690000,14.83
691000,14.83
692000,14.83
693000,14.83
694000,14.84
695000,14.84
696000,14.84
697000,14.84
698000,14.84
699000,14.84
700000,14.84
701000,14.84
702000,14.84
703000,14.84
704000,14.84
705000,14.84
706000,14.84
707000,14.85
708000,14.85
709000,14.85
710000,14.85
711000,14.85
712000,14.85
713000,14.85
714000,14.85
715000,14.85
716000,14.85
717000,14.85
718000,14.85
719000,14.85
720000,14.86
721000,14.86
722000,14.86
723000,14.86
724000,14.86
725000,14.86
726000,14.86
727000,14.86
728000,14.86
729000,14.86
730000,14.86
731000,14.86
732000,14.86
733000,14.87
734000,14.87
735000,14.87
736000,14.87
737000,14.87
738000,14.87
739000,14.87
740000,14.87
741000,14.87
742000,14.87
743000,14.87
744000,14.87
745000,14.87
746000,14.87
747000,14.88
748000,14.88
749000,14.88
750000,14.88
751000,14.88
752000,14.88
753000,14.88
754000,14.88
755000,14.88
756000,14.88
757000,14.88
758000,14.88
759000,14.88
760000,14.89
761000,14.89
762000,14.89
763000,14.89
764000,14.89
765000,14.89
766000,14.89
767000,14.89
768000,14.89
769000,14.89
770000,14.89
771000,14.89
772000,14.89
773000,14.9
774000,14.9
775000,14.9
776000,14.9
777000,14.9
778000,14.9
779000,14.9
780000,14.9
781000,14.9
782000,14.9
783000,14.9
784000,14.9
785000,14.9
786000,14.91
787000,14.91
788000,14.91
789000,14.91
790000,14.91
791000,14.91
792000,14.91
793000,14.91
794000,14.91
795000,14.91
796000,14.91
797000,14.91
798000,14.91
799000,14.91
800000,14.92
801000,14.92
802000,14.92
803000,14.92
804000,14.92
805000,14.92
806000,14.92
807000,14.92
808000,14.92
809000,14.92
810000,14.92
811000,14.92
812000,14.92
813000,14.93
814000,14.93
815000,14.93
816000,14.93
817000,14.93
818000,14.93
819000,14.93
820000,14.93
821000,14.93
822000,14.93
823000,14.93
824000,14.93
825000,14.93
826000,14.94
827000,14.94
828000,14.94
829000,14.94
830000,14.94
831000,14.94
832000,14.94
833000,14.94
834000,14.94
835000,14.94
836000,14.94
837000,14.94
838000,14.94
839000,14.95
840000,14.95
841000,14.95
842000,14.95
843000,14.95
844000,14.95
845000,14.95
846000,14.95
847000,14.95
848000,14.95
849000,14.95
850000,14.95
851000,14.95
852000,14.96
853000,14.96
854000,14.96
855000,14.96
856000,14.96
857000,14.96
858000,14.96
859000,14.96
860000,14.96
861000,14.96
862000,14.96
863000,14.96
864000,14.96
865000,14.97
866000,14.97
867000,14.97
868000,14.97
869000,14.97
870000,14.97
871000,14.97
872000,14.97
873000,14.97
874000,14.97
875000,14.97
876000,14.97
877000,14.97
878000,14.98
879000,14.98
880000,14.98
881000,14.98
882000,14.98
883000,14.98
884000,14.98
885000,14.98
886000,14.98
887000,14.98
888000,14.98
889000,14.98
890000,14.98
891000,14.99
892000,14.99
893000,14.99
894000,14.99
895000,14.99
896000,14.99
897000,14.99
898000,14.99
899000,14.99
900000,14.99
901000,14.99
902000,14.99
903000,14.99
904000,15.0
905000,15.0
906000,15.0
907000,15.0
908000,15.0
909000,15.0
910000,15.0
911000,15.0
912000,15.0
913000,15.0
914000,15.0
915000,15.0
916000,15.01
917000,15.01
918000,15.01
919000,15.01
920000,15.01
921000,15.01
922000,15.01
923000,15.01
924000,15.01
925000,15.01
926000,15.01
927000,15.01
928000,15.01
929000,15.02
930000,15.02
931000,15.02
932000,15.02
933000,15.02
934000,15.02
935000,15.02
936000,15.02
937000,15.02
938000,15.02
939000,15.02
940000,15.02
941000,15.02
942000,15.03
943000,15.03
944000,15.03
945000,15.03
946000,15.03
947000,15.03
948000,15.03
949000,15.03
950000,15.03
951000,15.03
952000,15.03
953000,15.03
954000,15.04
955000,15.04
956000,15.04
957000,15.04
958000,15.04
959000,15.04
960000,15.04
961000,15.04
962000,15.04
963000,15.04
964000,15.04
965000,15.04
966000,15.05
967000,15.05
968000,15.05
969000,15.05
970000,15.05
971000,15.05
972000,15.05
973000,15.05
974000,15.05
975000,15.05
976000,15.05
977000,15.05
978000,15.06
979000,15.06
980000,15.06
981000,15.06
982000,15.06
983000,15.06
984000,15.06
985000,15.06
986000,15.06
987000,15.06
988000,15.06
989000,15.06
990000,15.06
991000,15.07
992000,15.07
993000,15.07
994000,15.07
995000,15.07
996000,15.07
997000,15.07
998000,15.07
999000,15.07

